A Novel Visual Fault Detection and Classification System for Semiconductor Manufacturing Using Stacked Hybrid Convolutional Neural Networks

Automated visual inspection in the semiconductor industry aims to detect and classify manufacturing defects utilizing modern image processing techniques. While an earliest possible detection of defect patterns allows quality control and automation of manufacturing chains, manufacturers benefit from an increased yield and reduced manufacturing costs. Since classical image processing systems are limited in their ability to detect novel defect patterns, and machine learning approaches often involve a tremendous amount of computational effort, this contribution introduces a novel deep neural network based hybrid approach. Unlike classical deep neural networks, a multi-stage system allows the detection and classification of the finest structures in pixel size within high-resolution imagery. Consisting of stacked hybrid convolutional neural networks (SH-CNN) and inspired by current approaches of visual attention, the realized system draws the focus over the level of detail from its structures to more task-relevant areas of interest. The results of our test environment show that the SH-CNN outperforms current approaches of learning-based automated visual inspection, whereas a distinction depending on the level of detail enables the elimination of defect patterns in earlier stages of the manufacturing process.

==> data/chips.csv <==
x,y,class
-0.5,0.5,0
0.5,0.5,0
-0.5,1.5,0
0.5,1.5,0
-0.5,2.5,0
0.5,2.5,0
-0.5,3.5,0
0.5,3.5,0
-0.5,4.5,0
0.5,4.5,0
-0.5,5.5,0
0.5,5.5,0
-0.5,6.5,0
0.5,6.5,0
-0.5,7.5,0
0.5,7.5,0
-0.5,8.5,0
0.5,8.5,0
-0.5,9.5,0
0.5,9.5,0
-0.5,10.5,0
0.5,10.5,0
-0.5,11.5,0
0.5,11.5,0
-0.5,12.5,0
0.5,12.5,0
-0.5,13.5,0
0.5,13.5,0
-0.5,14.5,0
0.5,14.5,0
-0.5,-0.5,0
0.5,-0.5,0
0.5,-1.5,0
0.5,-2.5,0
0.5,-3.5,0
0.5,-4.5,0
0.5,-5.5,0
0.5,-7.5,0
0.5,-8.5,0
0.5,-10.5,0
0.5,-0.5,0
0.5,0.5,0
0.5,0.5,0
0.5,1.5,0
0.5,1.5,0
0.5,2.5,0
0.5,2.5,0
0.5,3.5,0
0.5,3.5,0
0.5,4.5,0
0.5,4.5,0
0.5,5.5,0
0.5,5.5,0
0.5,6.5,0
0.5,6.5,0
0.5,7.5,0
0.5,7.5,0
0.5,8.5,0
0.5,8.5,0
0.5,9.5,0
0.5,10.5,0
0.5,11.5,0
0.5,12.5,0
0.5,12.5,0
0.5,13.5,0
0.5,13.5,0
0.5,14.5,0
0.5,-1.5,0
0.5,-0.5,0
0.5,-2.5,0
0.5,-1.5,0
0.5,-3.5,0
0.5,-2.5,0
0.5,-4.5,0
0.5,-3.5,0
0.5,-5.5,0
0.5,-4.5,0
0.5,-6.5,0
0.5,-5.5,0
0.5,-7.5,0
0.5,-6.5,0
0.5,-8.5,0
0.5,-7.5,0
0.5,-9.5,0
0.5,-8.5,0
0.5,-10.5,0
0.5,-9.5,0
0.5,-10.5,0
0.5,0.5,0
1.5,0.5,0
0.5,1.5,0
1.5,1.5,0
0.5,2.5,0
1.5,2.5,0
0.5,3.5,0
1.5,3.5,0
0.5,4.5,0
1.5,4.5,0
0.5,5.5,0
1.5,5.5,0
0.5,6.5,0
1.5,6.5,0
0.5,7.5,0
1.5,7.5,0
0.5,8.5,0
1.5,8.5,0
0.5,9.5,0
1.5,9.5,0
1.5,10.5,0
0.5,11.5,0
1.5,11.5,0
0.5,12.5,0
1.5,12.5,0
0.5,13.5,0
1.5,13.5,0
0.5,14.5,0
1.5,14.5,0
0.5,-0.5,0
0.5,-1.5,0
1.5,-1.5,0
0.5,-2.5,0
0.5,-3.5,0
1.5,-3.5,0
0.5,-4.5,0
1.5,-4.5,0
0.5,-5.5,0
1.5,-5.5,0
1.5,-6.5,0
0.5,-7.5,0
1.5,-7.5,0
0.5,-8.5,0
1.5,-8.5,0
0.5,-9.5,0
1.5,-9.5,0
0.5,-10.5,0
1.5,-10.5,0
1.5,-0.5,0
1.5,1.5,0
1.5,2.5,0
1.5,2.5,0
1.5,3.5,0
1.5,3.5,0
1.5,4.5,0
1.5,7.5,0
1.5,9.5,0
1.5,10.5,0
1.5,10.5,0
1.5,11.5,0
1.5,11.5,0
1.5,-1.5,0
1.5,-3.5,0
1.5,-2.5,0
1.5,-4.5,0
1.5,-3.5,0
1.5,-5.5,0
1.5,-4.5,0
1.5,-6.5,0
1.5,-8.5,0
1.5,-7.5,0
1.5,0.5,0
2.5,0.5,0
1.5,1.5,0
2.5,1.5,0
1.5,2.5,0
2.5,2.5,0
1.5,3.5,0
2.5,3.5,0
1.5,4.5,0
2.5,4.5,0
1.5,5.5,0
2.5,5.5,0
1.5,7.5,0
2.5,7.5,0
1.5,8.5,0
2.5,8.5,0
1.5,9.5,0
2.5,9.5,0
1.5,10.5,0
2.5,10.5,0
1.5,11.5,0
2.5,11.5,0
1.5,12.5,0
2.5,12.5,0
1.5,13.5,0
2.5,13.5,0
1.5,14.5,0
2.5,14.5,0
1.5,-0.5,0
2.5,-0.5,0
1.5,-1.5,0
2.5,-1.5,0
1.5,-2.5,0
2.5,-2.5,0
1.5,-3.5,0
2.5,-3.5,0
1.5,-4.5,0
2.5,-4.5,0
1.5,-7.5,0
2.5,-7.5,0
1.5,-8.5,0
2.5,-8.5,0
1.5,-9.5,0
2.5,-9.5,0
1.5,-10.5,0
2.5,-10.5,0
2.5,-0.5,0
2.5,0.5,0
2.5,0.5,0
2.5,1.5,0
2.5,1.5,0
2.5,2.5,0
2.5,2.5,0
2.5,3.5,0
2.5,3.5,0
2.5,4.5,0
2.5,4.5,0
2.5,5.5,0
2.5,5.5,0
2.5,6.5,0
2.5,6.5,0
2.5,7.5,0
2.5,7.5,0
2.5,8.5,0
2.5,8.5,0
2.5,9.5,0
2.5,9.5,0
2.5,10.5,0
2.5,10.5,0
2.5,11.5,0
2.5,11.5,0
2.5,12.5,0
2.5,12.5,0
2.5,13.5,0
2.5,13.5,0
2.5,14.5,0
2.5,-1.5,0
2.5,-0.5,0
2.5,-2.5,0
2.5,-1.5,0
2.5,-3.5,0
2.5,-2.5,0
2.5,-4.5,0
2.5,-3.5,0
2.5,-5.5,0
2.5,-4.5,0
2.5,-6.5,0
2.5,-5.5,0
2.5,-7.5,0
2.5,-6.5,0
2.5,-8.5,0
2.5,-7.5,0
2.5,-9.5,0
2.5,-8.5,0
2.5,-10.5,0
2.5,-9.5,0
2.5,0.5,0
3.5,0.5,0
2.5,1.5,0
3.5,1.5,0
2.5,2.5,0
2.5,3.5,0
3.5,3.5,0
2.5,5.5,0
3.5,5.5,0
2.5,6.5,0
3.5,6.5,0
2.5,7.5,0
3.5,7.5,0
2.5,8.5,0
3.5,8.5,0
2.5,9.5,0
3.5,9.5,0
2.5,10.5,0
3.5,10.5,0
2.5,11.5,0
3.5,11.5,0
2.5,12.5,0
3.5,12.5,0
2.5,13.5,0
3.5,13.5,0
2.5,14.5,0
3.5,14.5,0
2.5,-2.5,0
3.5,-2.5,0
2.5,-3.5,0
3.5,-3.5,0
2.5,-4.5,0
3.5,-4.5,0
2.5,-5.5,0
3.5,-5.5,0
2.5,-7.5,0
3.5,-7.5,0
2.5,-8.5,0
3.5,-8.5,0
2.5,-9.5,0
3.5,-9.5,0
2.5,-10.5,0
3.5,-10.5,0
3.5,-0.5,0
3.5,0.5,0
3.5,0.5,0
3.5,1.5,0
3.5,2.5,0
3.5,2.5,0
3.5,3.5,0
3.5,3.5,0
3.5,4.5,0
3.5,4.5,0
3.5,5.5,0
3.5,5.5,0
3.5,6.5,0
3.5,6.5,0
3.5,7.5,0
3.5,7.5,0
3.5,8.5,0
3.5,8.5,0
3.5,9.5,0
3.5,9.5,0
3.5,10.5,0
3.5,10.5,0
3.5,11.5,0
3.5,11.5,0
3.5,12.5,0
3.5,12.5,0
3.5,13.5,0
3.5,13.5,0
3.5,14.5,0
3.5,-1.5,0
3.5,-0.5,0
3.5,-2.5,0
3.5,-1.5,0
3.5,-3.5,0
3.5,-2.5,0
3.5,-4.5,0
3.5,-3.5,0
3.5,-5.5,0
3.5,-4.5,0
3.5,-6.5,0
3.5,-5.5,0
3.5,-7.5,0
3.5,-6.5,0
3.5,-8.5,0
3.5,-7.5,0
3.5,-9.5,0
3.5,-8.5,0
3.5,-10.5,0
3.5,-9.5,0
3.5,0.5,0
4.5,0.5,0
4.5,1.5,0
3.5,2.5,0
4.5,2.5,0
3.5,3.5,0
4.5,3.5,0
3.5,4.5,0
4.5,4.5,0
3.5,5.5,0
4.5,5.5,0
3.5,6.5,0
4.5,6.5,0
3.5,7.5,0
4.5,7.5,0
3.5,8.5,0
4.5,8.5,0
3.5,9.5,0
4.5,9.5,0
3.5,10.5,0
4.5,10.5,0
3.5,11.5,0
4.5,11.5,0
3.5,12.5,0
4.5,12.5,0
3.5,13.5,0
4.5,13.5,0
3.5,-0.5,0
4.5,-0.5,0
3.5,-1.5,0
4.5,-1.5,0
3.5,-2.5,0
4.5,-2.5,0
3.5,-3.5,0
4.5,-3.5,0
3.5,-4.5,0
4.5,-4.5,0
3.5,-6.5,0
4.5,-6.5,0
3.5,-7.5,0
4.5,-7.5,0
3.5,-8.5,0
4.5,-8.5,0
3.5,-9.5,0
4.5,-9.5,0
3.5,-10.5,0
4.5,-10.5,0
4.5,-0.5,0
4.5,0.5,0
4.5,0.5,0
4.5,1.5,0
4.5,1.5,0
4.5,2.5,0
4.5,2.5,0
4.5,3.5,0
4.5,3.5,0
4.5,4.5,0
4.5,4.5,0
4.5,5.5,0
4.5,5.5,0
4.5,6.5,0
4.5,6.5,0
4.5,7.5,0
4.5,7.5,0
4.5,8.5,0
4.5,8.5,0
4.5,9.5,0
4.5,9.5,0
4.5,10.5,0
4.5,10.5,0
4.5,11.5,0
4.5,11.5,0
4.5,12.5,0
4.5,12.5,0
4.5,13.5,0
4.5,13.5,0
4.5,-1.5,0
4.5,-0.5,0
4.5,-2.5,0
4.5,-1.5,0
4.5,-3.5,0
4.5,-2.5,0
4.5,-4.5,0
4.5,-3.5,0
4.5,-5.5,0
4.5,-4.5,0
4.5,-6.5,0
4.5,-5.5,0
4.5,-7.5,0
4.5,-6.5,0
4.5,-8.5,0
4.5,-7.5,0
4.5,-9.5,0
4.5,-8.5,0
4.5,-10.5,0
4.5,-9.5,0
4.5,0.5,0
5.5,0.5,0
4.5,1.5,0
5.5,1.5,0
4.5,2.5,0
5.5,2.5,0
4.5,3.5,0
5.5,3.5,0
4.5,4.5,0
5.5,4.5,0
4.5,5.5,0
5.5,5.5,0
4.5,6.5,0
5.5,6.5,0
4.5,7.5,0
5.5,7.5,0
4.5,8.5,0
5.5,8.5,0
4.5,9.5,0
5.5,9.5,0
4.5,10.5,0
5.5,10.5,0
4.5,11.5,0
5.5,11.5,0
4.5,12.5,0
5.5,12.5,0
4.5,13.5,0
5.5,13.5,0
4.5,-0.5,0
5.5,-0.5,0
4.5,-1.5,0
5.5,-1.5,0
4.5,-2.5,0
5.5,-2.5,0
4.5,-3.5,0
5.5,-3.5,0
4.5,-4.5,0
5.5,-4.5,0
4.5,-5.5,0
5.5,-5.5,0
4.5,-6.5,0
5.5,-6.5,0
4.5,-7.5,0
5.5,-7.5,0
4.5,-8.5,0
5.5,-8.5,0
4.5,-9.5,0
5.5,-9.5,0
4.5,-10.5,0
5.5,-0.5,0
5.5,0.5,0
5.5,0.5,0
5.5,1.5,0
5.5,1.5,0
5.5,2.5,0
5.5,2.5,0
5.5,3.5,0
5.5,3.5,0
5.5,4.5,0
5.5,4.5,0
5.5,5.5,0
5.5,5.5,0
5.5,6.5,0
5.5,6.5,0
5.5,7.5,0
5.5,7.5,0
5.5,8.5,0
5.5,8.5,0
5.5,9.5,0
5.5,9.5,0
5.5,10.5,0
5.5,10.5,0
5.5,11.5,0
5.5,11.5,0
5.5,12.5,0
5.5,12.5,0
5.5,13.5,0
5.5,13.5,0
5.5,-1.5,0
5.5,-0.5,0
5.5,-2.5,0
5.5,-1.5,0
5.5,-3.5,0
5.5,-2.5,0
5.5,-4.5,0
5.5,-3.5,0
5.5,-5.5,0
5.5,-4.5,0
5.5,-6.5,0
5.5,-5.5,0
5.5,-7.5,0
5.5,-6.5,0
5.5,-8.5,0
5.5,-7.5,0
5.5,-9.5,0
5.5,-8.5,0
5.5,-10.5,0
5.5,-9.5,0
5.5,0.5,0
6.5,0.5,0
5.5,1.5,0
6.5,1.5,0
5.5,2.5,0
6.5,2.5,0
5.5,3.5,0
6.5,3.5,0
5.5,4.5,0
6.5,4.5,0
5.5,5.5,0
6.5,5.5,0
5.5,6.5,0
6.5,6.5,0
5.5,7.5,0
6.5,7.5,0
5.5,8.5,0
6.5,8.5,0
5.5,9.5,0
6.5,9.5,0
5.5,10.5,0
6.5,10.5,0
5.5,11.5,0
6.5,11.5,0
5.5,12.5,0
6.5,12.5,0
5.5,13.5,0
6.5,13.5,0
5.5,-0.5,0
6.5,-0.5,0
5.5,-1.5,0
6.5,-1.5,0
5.5,-2.5,0
6.5,-2.5,0
5.5,-3.5,0
6.5,-3.5,0
5.5,-4.5,0
6.5,-4.5,0
5.5,-6.5,0
6.5,-6.5,0
5.5,-7.5,0
6.5,-7.5,0
5.5,-8.5,0
6.5,-8.5,0
5.5,-9.5,0
6.5,-9.5,0
5.5,-10.5,0
6.5,-10.5,0
6.5,-0.5,0
6.5,0.5,0
6.5,0.5,0
6.5,1.5,0
6.5,1.5,0
6.5,2.5,0
6.5,2.5,0
6.5,3.5,0
6.5,3.5,0
6.5,4.5,0
6.5,4.5,0
6.5,5.5,0
6.5,5.5,0
6.5,6.5,0
6.5,6.5,0
6.5,7.5,0
6.5,7.5,0
6.5,8.5,0
6.5,8.5,0
6.5,9.5,0
6.5,9.5,0
6.5,10.5,0
6.5,10.5,0
6.5,11.5,0
6.5,11.5,0
6.5,12.5,0
6.5,12.5,0
6.5,13.5,0
6.5,-1.5,0
6.5,-0.5,0
6.5,-2.5,0
6.5,-1.5,0
6.5,-3.5,0
6.5,-2.5,0
6.5,-4.5,0
6.5,-3.5,0
6.5,-5.5,0
6.5,-4.5,0
6.5,-6.5,0
6.5,-5.5,0
6.5,-7.5,0
6.5,-6.5,0
6.5,-8.5,0
6.5,-7.5,0
6.5,-9.5,0
6.5,-8.5,0
6.5,0.5,0
7.5,0.5,0
6.5,1.5,0
7.5,1.5,0
6.5,2.5,0
7.5,2.5,0
6.5,3.5,0
7.5,3.5,0
6.5,4.5,0
7.5,4.5,0
6.5,5.5,0
7.5,5.5,0
6.5,6.5,0
7.5,6.5,0
6.5,7.5,0
7.5,7.5,0
6.5,8.5,0
7.5,8.5,0
6.5,9.5,0
7.5,9.5,0
6.5,10.5,0
7.5,10.5,0
6.5,11.5,0
7.5,11.5,0
6.5,12.5,0
7.5,12.5,0
6.5,-0.5,0
7.5,-0.5,0
6.5,-1.5,0
7.5,-1.5,0
6.5,-2.5,0
7.5,-2.5,0
6.5,-3.5,0
7.5,-3.5,0
6.5,-4.5,0
7.5,-4.5,0
6.5,-5.5,0
7.5,-5.5,0
6.5,-6.5,0
7.5,-6.5,0
6.5,-7.5,0
7.5,-7.5,0
6.5,-8.5,0
7.5,-8.5,0
6.5,-9.5,0
7.5,-9.5,0
6.5,-10.5,0
7.5,-0.5,0
7.5,0.5,0
7.5,0.5,0
7.5,1.5,0
7.5,1.5,0
7.5,2.5,0
7.5,2.5,0
7.5,3.5,0
7.5,3.5,0
7.5,4.5,0
7.5,4.5,0
7.5,5.5,0
7.5,5.5,0
7.5,6.5,0
7.5,6.5,0
7.5,7.5,0
7.5,7.5,0
7.5,8.5,0
7.5,8.5,0
7.5,9.5,0
7.5,9.5,0
7.5,10.5,0
7.5,10.5,0
7.5,11.5,0
7.5,11.5,0
7.5,12.5,0
7.5,12.5,0
7.5,-1.5,0
7.5,-0.5,0
7.5,-2.5,0
7.5,-1.5,0
7.5,-3.5,0
7.5,-2.5,0
7.5,-4.5,0
7.5,-3.5,0
7.5,-5.5,0
7.5,-4.5,0
7.5,-6.5,0
7.5,-5.5,0
7.5,-7.5,0
7.5,-6.5,0
7.5,-8.5,0
7.5,-7.5,0
7.5,0.5,0
8.5,0.5,0
7.5,1.5,0
8.5,1.5,0
7.5,2.5,0
8.5,2.5,0
7.5,3.5,0
8.5,3.5,0
7.5,4.5,0
8.5,4.5,0
7.5,5.5,0
8.5,5.5,0
7.5,6.5,0
8.5,6.5,0
7.5,7.5,0
8.5,7.5,0
7.5,8.5,0
8.5,8.5,0
7.5,9.5,0
8.5,9.5,0
7.5,10.5,0
8.5,10.5,0
7.5,11.5,0
8.5,11.5,0
7.5,12.5,0
8.5,12.5,0
7.5,-0.5,0
8.5,-0.5,0
7.5,-1.5,0
8.5,-1.5,0
7.5,-2.5,0
8.5,-2.5,0
7.5,-3.5,0
8.5,-3.5,0
7.5,-4.5,0
8.5,-4.5,0
7.5,-5.5,0
8.5,-5.5,0
7.5,-6.5,0
8.5,-6.5,0
7.5,-7.5,0
8.5,-7.5,0
7.5,-8.5,0
8.5,-8.5,0
7.5,-9.5,0
8.5,-9.5,0
8.5,-0.5,0
8.5,0.5,0
8.5,0.5,0
8.5,1.5,0
8.5,1.5,0
8.5,2.5,0
8.5,2.5,0
8.5,3.5,0
8.5,3.5,0
8.5,4.5,0
8.5,4.5,0
8.5,5.5,0
8.5,5.5,0
8.5,6.5,0
8.5,6.5,0
8.5,7.5,0
8.5,7.5,0
8.5,8.5,0
8.5,8.5,0
8.5,9.5,0
8.5,9.5,0
8.5,10.5,0
8.5,10.5,0
8.5,11.5,0
8.5,12.5,0
8.5,-1.5,0
8.5,-0.5,0
8.5,-2.5,0
8.5,-1.5,0
8.5,-3.5,0
8.5,-2.5,0
8.5,-4.5,0
8.5,-3.5,0
8.5,-5.5,0
8.5,-4.5,0
8.5,-6.5,0
8.5,-5.5,0
8.5,-7.5,0
8.5,-6.5,0
8.5,-8.5,0
8.5,-7.5,0
8.5,0.5,0
9.5,0.5,0
8.5,1.5,0
9.5,1.5,0
8.5,2.5,0
9.5,2.5,0
8.5,3.5,0
9.5,3.5,0
8.5,4.5,0
9.5,4.5,0
8.5,5.5,0
9.5,5.5,0
8.5,6.5,0
9.5,6.5,0
8.5,7.5,0
9.5,7.5,0
8.5,8.5,0
9.5,8.5,0
8.5,9.5,0
9.5,9.5,0
8.5,10.5,0
9.5,10.5,0
8.5,11.5,0
9.5,11.5,0
8.5,-0.5,0
9.5,-0.5,0
8.5,-1.5,0
9.5,-1.5,0
8.5,-2.5,0
9.5,-2.5,0
8.5,-3.5,0
9.5,-3.5,0
8.5,-4.5,0
9.5,-4.5,0
8.5,-5.5,0
9.5,-5.5,0
8.5,-6.5,0
9.5,-6.5,0
8.5,-7.5,0
9.5,-7.5,0
8.5,-8.5,0
9.5,-8.5,0
9.5,-0.5,0
9.5,0.5,0
9.5,0.5,0
9.5,1.5,0
9.5,1.5,0
9.5,2.5,0
9.5,2.5,0
9.5,3.5,0
9.5,3.5,0
9.5,4.5,0
9.5,4.5,0
9.5,5.5,0
9.5,5.5,0
9.5,6.5,0
9.5,6.5,0
9.5,7.5,0
9.5,7.5,0
9.5,8.5,0
9.5,8.5,0
9.5,9.5,0
9.5,9.5,0
9.5,10.5,0
9.5,10.5,0
9.5,11.5,0
9.5,-1.5,0
9.5,-0.5,0
9.5,-2.5,0
9.5,-1.5,0
9.5,-3.5,0
9.5,-2.5,0
9.5,-4.5,0
9.5,-3.5,0
9.5,-5.5,0
9.5,-4.5,0
9.5,-6.5,0
9.5,-5.5,0
9.5,-7.5,0
9.5,0.5,0
10.5,0.5,0
9.5,1.5,0
10.5,1.5,0
9.5,2.5,0
10.5,2.5,0
9.5,3.5,0
10.5,3.5,0
9.5,4.5,0
10.5,4.5,0
9.5,5.5,0
10.5,5.5,0
9.5,6.5,0
10.5,6.5,0
9.5,8.5,0
10.5,8.5,0
9.5,9.5,0
10.5,9.5,0
9.5,10.5,0
10.5,10.5,0
9.5,-0.5,0
10.5,-0.5,0
9.5,-1.5,0
10.5,-1.5,0
9.5,-2.5,0
10.5,-2.5,0
9.5,-3.5,0
10.5,-3.5,0
9.5,-4.5,0
10.5,-4.5,0
9.5,-5.5,0
10.5,-5.5,0
9.5,-6.5,0
10.5,-6.5,0
9.5,-7.5,0
10.5,-7.5,0
10.5,-0.5,0
10.5,0.5,0
10.5,0.5,0
10.5,1.5,0
10.5,1.5,0
10.5,2.5,0
10.5,2.5,0
10.5,3.5,0
10.5,3.5,0
10.5,4.5,0
10.5,4.5,0
10.5,5.5,0
10.5,5.5,0
10.5,6.5,0
10.5,6.5,0
10.5,7.5,0
10.5,7.5,0
10.5,8.5,0
10.5,8.5,0
10.5,9.5,0
10.5,9.5,0
10.5,10.5,0
10.5,10.5,0
10.5,-1.5,0
10.5,-0.5,0
10.5,-2.5,0
10.5,-1.5,0
10.5,-3.5,0
10.5,-2.5,0
10.5,-4.5,0
10.5,-3.5,0
10.5,-5.5,0
10.5,-4.5,0
10.5,-6.5,0
10.5,-5.5,0
10.5,0.5,0
11.5,0.5,0
10.5,1.5,0
11.5,1.5,0
10.5,2.5,0
11.5,2.5,0
10.5,3.5,0
11.5,3.5,0
10.5,4.5,0
11.5,4.5,0
10.5,5.5,0
11.5,5.5,0
10.5,6.5,0
11.5,6.5,0
10.5,7.5,0
11.5,7.5,0
10.5,8.5,0
11.5,8.5,0
10.5,9.5,0
11.5,9.5,0
10.5,-0.5,0
11.5,-0.5,0
10.5,-1.5,0
11.5,-1.5,0
10.5,-2.5,0
11.5,-2.5,0
10.5,-3.5,0
11.5,-3.5,0
10.5,-4.5,0
11.5,-4.5,0
10.5,-5.5,0
11.5,-5.5,0
10.5,-6.5,0
11.5,-6.5,0
11.5,-0.5,0
11.5,0.5,0
11.5,0.5,0
11.5,1.5,0
11.5,2.5,0
11.5,2.5,0
11.5,3.5,0
11.5,3.5,0
11.5,4.5,0
11.5,4.5,0
11.5,5.5,0
11.5,5.5,0
11.5,6.5,0
11.5,6.5,0
11.5,7.5,0
11.5,7.5,0
11.5,8.5,0
11.5,8.5,0
11.5,9.5,0
11.5,-1.5,0
11.5,-0.5,0
11.5,-2.5,0
11.5,-1.5,0
11.5,-3.5,0
11.5,-2.5,0
11.5,-4.5,0
11.5,-3.5,0
11.5,-5.5,0
11.5,-4.5,0
11.5,-6.5,0
11.5,-5.5,0
11.5,0.5,0
12.5,0.5,0
12.5,1.5,0
11.5,2.5,0
12.5,2.5,0
11.5,3.5,0
12.5,3.5,0
11.5,4.5,0
12.5,4.5,0
11.5,5.5,0
12.5,5.5,0
11.5,6.5,0
12.5,6.5,0
11.5,7.5,0
12.5,7.5,0
11.5,8.5,0
12.5,8.5,0
11.5,-0.5,0
12.5,-0.5,0
11.5,-1.5,0
12.5,-1.5,0
12.5,-2.5,0
11.5,-3.5,0
12.5,-3.5,0
11.5,-4.5,0
12.5,-4.5,0
11.5,-5.5,0
12.5,-5.5,0
12.5,-0.5,0
12.5,0.5,0
12.5,0.5,0
12.5,1.5,0
12.5,1.5,0
12.5,2.5,0
12.5,2.5,0
12.5,3.5,0
12.5,3.5,0
12.5,4.5,0
12.5,4.5,0
12.5,5.5,0
12.5,5.5,0
12.5,6.5,0
12.5,6.5,0
12.5,7.5,0
12.5,7.5,0
12.5,8.5,0
12.5,-1.5,0
12.5,-0.5,0
12.5,-2.5,0
12.5,-1.5,0
12.5,-3.5,0
12.5,-2.5,0
12.5,-4.5,0
12.5,-3.5,0
12.5,0.5,0
13.5,0.5,0
12.5,1.5,0
13.5,1.5,0
12.5,2.5,0
13.5,2.5,0
12.5,3.5,0
13.5,3.5,0
12.5,4.5,0
13.5,4.5,0
12.5,5.5,0
13.5,5.5,0
12.5,6.5,0
13.5,6.5,0
12.5,-0.5,0
13.5,-0.5,0
12.5,-1.5,0
13.5,-1.5,0
12.5,-2.5,0
13.5,-2.5,0
12.5,-3.5,0
13.5,-3.5,0
12.5,-4.5,0
13.5,-0.5,0
13.5,0.5,0
13.5,0.5,0
13.5,1.5,0
13.5,1.5,0
13.5,2.5,0
13.5,2.5,0
13.5,3.5,0
13.5,4.5,0
13.5,4.5,0
13.5,5.5,0
13.5,5.5,0
13.5,6.5,0
13.5,-1.5,0
13.5,-0.5,0
13.5,-2.5,0
13.5,-1.5,0
13.5,-3.5,0
13.5,-2.5,0
13.5,2.5,0
-0.5,-0.5,0
-0.5,0.5,0
-0.5,0.5,0
-0.5,1.5,0
-0.5,1.5,0
-0.5,2.5,0
-0.5,2.5,0
-0.5,3.5,0
-0.5,3.5,0
-0.5,4.5,0
-0.5,4.5,0
-0.5,5.5,0
-0.5,5.5,0
-0.5,6.5,0
-0.5,6.5,0
-0.5,7.5,0
-0.5,7.5,0
-0.5,8.5,0
-0.5,8.5,0
-0.5,9.5,0
-0.5,9.5,0
-0.5,10.5,0
-0.5,10.5,0
-0.5,11.5,0
-0.5,11.5,0
-0.5,12.5,0
-0.5,13.5,0
-0.5,14.5,0
-0.5,-0.5,0
-1.5,0.5,0
-0.5,0.5,0
-1.5,1.5,0
-0.5,1.5,0
-1.5,2.5,0
-0.5,2.5,0
-1.5,3.5,0
-0.5,3.5,0
-1.5,4.5,0
-0.5,4.5,0
-1.5,5.5,0
-0.5,5.5,0
-1.5,6.5,0
-0.5,6.5,0
-1.5,7.5,0
-0.5,7.5,0
-1.5,8.5,0
-0.5,8.5,0
-1.5,9.5,0
-0.5,9.5,0
-1.5,10.5,0
-0.5,10.5,0
-1.5,11.5,0
-0.5,11.5,0
-1.5,12.5,0
-0.5,12.5,0
-1.5,13.5,0
-0.5,13.5,0
-1.5,14.5,0
-1.5,-0.5,0
-0.5,-0.5,0
-1.5,-1.5,0
-1.5,-2.5,0
-1.5,-3.5,0
-1.5,-4.5,0
-1.5,-5.5,0
-1.5,-6.5,0
-1.5,-7.5,0
-1.5,-8.5,0
-1.5,-10.5,0
-1.5,-0.5,0
-1.5,0.5,0
-1.5,0.5,0
-1.5,1.5,0
-1.5,1.5,0
-1.5,2.5,0
-1.5,2.5,0
-1.5,3.5,0
-1.5,3.5,0
-1.5,4.5,0
-1.5,4.5,0
-1.5,5.5,0
-1.5,5.5,0
-1.5,6.5,0
-1.5,6.5,0
-1.5,7.5,0
-1.5,7.5,0
-1.5,8.5,0
-1.5,8.5,0
-1.5,9.5,0
-1.5,9.5,0
-1.5,10.5,0
-1.5,10.5,0
-1.5,11.5,0
-1.5,11.5,0
-1.5,12.5,0
-1.5,13.5,0
-1.5,14.5,0
-1.5,-1.5,0
-1.5,-0.5,0
-1.5,-2.5,0
-1.5,-1.5,0
-1.5,-3.5,0
-1.5,-2.5,0
-1.5,-4.5,0
-1.5,-3.5,0
-1.5,-5.5,0
-1.5,-4.5,0
-1.5,-6.5,0
-1.5,-5.5,0
-1.5,-7.5,0
-1.5,-6.5,0
-1.5,-8.5,0
-1.5,-7.5,0
-1.5,-9.5,0
-1.5,-8.5,0
-1.5,-10.5,0
-1.5,-9.5,0
-1.5,-10.5,0
-2.5,0.5,0
-1.5,0.5,0
-2.5,1.5,0
-1.5,1.5,0
-2.5,2.5,0
-1.5,2.5,0
-2.5,3.5,0
-1.5,3.5,0
-2.5,4.5,0
-1.5,4.5,0
-2.5,5.5,0
-1.5,5.5,0
-2.5,6.5,0
-1.5,6.5,0
-2.5,7.5,0
-1.5,7.5,0
-2.5,8.5,0
-1.5,8.5,0
-2.5,9.5,0
-1.5,9.5,0
-2.5,10.5,0
-1.5,10.5,0
-2.5,11.5,0
-1.5,11.5,0
-2.5,12.5,0
-1.5,12.5,0
-2.5,13.5,0
-1.5,13.5,0
-2.5,-0.5,0
-1.5,-0.5,0
-2.5,-1.5,0
-1.5,-1.5,0
-2.5,-2.5,0
-1.5,-2.5,0
-2.5,-3.5,0
-1.5,-3.5,0
-2.5,-4.5,0
-1.5,-4.5,0
-2.5,-5.5,0
-1.5,-5.5,0
-2.5,-6.5,0
-1.5,-6.5,0
-2.5,-7.5,0
-1.5,-7.5,0
-2.5,-8.5,0
-1.5,-8.5,0
-2.5,-9.5,0
-1.5,-9.5,0
-2.5,-10.5,0
-1.5,-10.5,0
-2.5,-0.5,0
-2.5,0.5,0
-2.5,0.5,0
-2.5,1.5,0
-2.5,1.5,0
-2.5,2.5,0
-2.5,2.5,0
-2.5,3.5,0
-2.5,3.5,0
-2.5,4.5,0
-2.5,4.5,0
-2.5,5.5,0
-2.5,5.5,0
-2.5,6.5,0
-2.5,6.5,0
-2.5,7.5,0
-2.5,7.5,0
-2.5,8.5,0
-2.5,8.5,0
-2.5,9.5,0
-2.5,9.5,0
-2.5,10.5,0
-2.5,10.5,0
-2.5,11.5,0
-2.5,11.5,0
-2.5,12.5,0
-2.5,13.5,0
-2.5,-1.5,0
-2.5,-0.5,0
-2.5,-2.5,0
-2.5,-1.5,0
-2.5,-3.5,0
-2.5,-2.5,0
-2.5,-4.5,0
-2.5,-3.5,0
-2.5,-5.5,0
-2.5,-4.5,0
-2.5,-6.5,0
-2.5,-5.5,0
-2.5,-7.5,0
-2.5,-6.5,0
-2.5,-8.5,0
-2.5,-7.5,0
-2.5,-9.5,0
-2.5,-8.5,0
-2.5,-10.5,0
-2.5,-9.5,0
-2.5,-10.5,0
-3.5,0.5,0
-2.5,0.5,0
-3.5,1.5,0
-2.5,1.5,0
-3.5,2.5,0
-2.5,2.5,0
-3.5,3.5,0
-2.5,3.5,0
-3.5,4.5,0
-2.5,4.5,0
-3.5,5.5,0
-2.5,5.5,0
-3.5,6.5,0
-2.5,6.5,0
-3.5,7.5,0
-2.5,7.5,0
-3.5,8.5,0
-2.5,8.5,0
-3.5,9.5,0
-2.5,9.5,0
-3.5,10.5,0
-2.5,10.5,0
-3.5,11.5,0
-2.5,11.5,0
-3.5,12.5,0
-2.5,12.5,0
-3.5,13.5,0
-2.5,13.5,0
-3.5,-0.5,0
-2.5,-0.5,0
-3.5,-1.5,0
-2.5,-1.5,0
-3.5,-2.5,0
-2.5,-2.5,0
-3.5,-4.5,0
-2.5,-4.5,0
-3.5,-6.5,0
-2.5,-6.5,0
-3.5,-8.5,0
-2.5,-8.5,0
-3.5,-9.5,0
-2.5,-9.5,0
-3.5,-10.5,0
-2.5,-10.5,0
-3.5,-0.5,0
-3.5,0.5,0
-3.5,0.5,0
-3.5,1.5,0
-3.5,1.5,0
-3.5,2.5,0
-3.5,2.5,0
-3.5,3.5,0
-3.5,3.5,0
-3.5,4.5,0
-3.5,4.5,0
-3.5,5.5,0
-3.5,5.5,0
-3.5,6.5,0
-3.5,6.5,0
-3.5,7.5,0
-3.5,7.5,0
-3.5,8.5,0
-3.5,8.5,0
-3.5,9.5,0
-3.5,9.5,0
-3.5,10.5,0
-3.5,10.5,0
-3.5,11.5,0
-3.5,11.5,0
-3.5,12.5,0
-3.5,12.5,0
-3.5,13.5,0
-3.5,13.5,0
-3.5,-1.5,0
-3.5,-0.5,0
-3.5,-2.5,0
-3.5,-1.5,0
-3.5,-3.5,0
-3.5,-2.5,0
-3.5,-4.5,0
-3.5,-3.5,0
-3.5,-5.5,0
-3.5,-4.5,0
-3.5,-6.5,0
-3.5,-5.5,0
-3.5,-7.5,0
-3.5,-6.5,0
-3.5,-8.5,0
-3.5,-7.5,0
-3.5,-9.5,0
-3.5,-8.5,0
-3.5,-10.5,0
-3.5,-9.5,0
-3.5,-10.5,0
-4.5,0.5,0
-3.5,0.5,0
-4.5,1.5,0
-3.5,1.5,0
-4.5,2.5,0
-3.5,2.5,0
-4.5,3.5,0
-3.5,3.5,0
-4.5,4.5,0
-3.5,4.5,0
-4.5,5.5,0
-3.5,5.5,0
-4.5,6.5,0
-3.5,6.5,0
-4.5,7.5,0
-3.5,7.5,0
-4.5,8.5,0
-3.5,8.5,0
-4.5,9.5,0
-3.5,9.5,0
-4.5,11.5,0
-3.5,11.5,0
-4.5,12.5,0
-3.5,12.5,0
-4.5,13.5,0
-3.5,13.5,0
-4.5,-0.5,0
-3.5,-0.5,0
-4.5,-1.5,0
-3.5,-1.5,0
-4.5,-2.5,0
-3.5,-2.5,0
-4.5,-3.5,0
-3.5,-3.5,0
-4.5,-4.5,0
-3.5,-4.5,0
-4.5,-5.5,0
-3.5,-5.5,0
-4.5,-6.5,0
-3.5,-6.5,0
-4.5,-7.5,0
-3.5,-7.5,0
-4.5,-8.5,0
-3.5,-8.5,0
-4.5,-9.5,0
-3.5,-9.5,0
-4.5,-10.5,0
-3.5,-10.5,0
-4.5,-0.5,0
-4.5,0.5,0
-4.5,0.5,0
-4.5,1.5,0
-4.5,1.5,0
-4.5,2.5,0
-4.5,2.5,0
-4.5,3.5,0
-4.5,3.5,0
-4.5,4.5,0
-4.5,4.5,0
-4.5,5.5,0
-4.5,5.5,0
-4.5,6.5,0
-4.5,6.5,0
-4.5,7.5,0
-4.5,7.5,0
-4.5,8.5,0
-4.5,8.5,0
-4.5,9.5,0
-4.5,9.5,0
-4.5,10.5,0
-4.5,10.5,0
-4.5,11.5,0
-4.5,11.5,0
-4.5,12.5,0
-4.5,12.5,0
-4.5,13.5,0
-4.5,-1.5,0
-4.5,-0.5,0
-4.5,-2.5,0
-4.5,-1.5,0
-4.5,-3.5,0
-4.5,-2.5,0
-4.5,-4.5,0
-4.5,-3.5,0
-4.5,-5.5,0
-4.5,-4.5,0
-4.5,-6.5,0
-4.5,-5.5,0
-4.5,-7.5,0
-4.5,-6.5,0
-4.5,-8.5,0
-4.5,-7.5,0
-4.5,-9.5,0
-4.5,-8.5,0
-4.5,-10.5,0
-4.5,-9.5,0
-5.5,0.5,0
-4.5,0.5,0
-5.5,1.5,0
-4.5,1.5,0
-5.5,2.5,0
-4.5,2.5,0
-5.5,3.5,0
-4.5,3.5,0
-5.5,4.5,0
-4.5,4.5,0
-5.5,5.5,0
-4.5,5.5,0
-5.5,6.5,0
-4.5,6.5,0
-5.5,7.5,0
-4.5,7.5,0
-5.5,8.5,0
-4.5,8.5,0
-5.5,9.5,0
-4.5,9.5,0
-5.5,10.5,0
-4.5,10.5,0
-5.5,11.5,0
-4.5,11.5,0
-5.5,12.5,0
-4.5,12.5,0
-5.5,-0.5,0
-4.5,-0.5,0
-5.5,-1.5,0
-4.5,-1.5,0
-5.5,-2.5,0
-4.5,-2.5,0
-5.5,-3.5,0
-4.5,-3.5,0
-5.5,-4.5,0
-4.5,-4.5,0
-5.5,-5.5,0
-4.5,-5.5,0
-5.5,-6.5,0
-4.5,-6.5,0
-5.5,-7.5,0
-4.5,-7.5,0
-5.5,-8.5,0
-4.5,-8.5,0
-5.5,-9.5,0
-4.5,-9.5,0
-5.5,-0.5,0
-5.5,0.5,0
-5.5,0.5,0
-5.5,1.5,0
-5.5,1.5,0
-5.5,2.5,0
-5.5,2.5,0
-5.5,3.5,0
-5.5,3.5,0
-5.5,4.5,0
-5.5,4.5,0
-5.5,5.5,0
-5.5,5.5,0
-5.5,6.5,0
-5.5,6.5,0
-5.5,7.5,0
-5.5,7.5,0
-5.5,8.5,0
-5.5,8.5,0
-5.5,9.5,0
-5.5,9.5,0
-5.5,10.5,0
-5.5,10.5,0
-5.5,11.5,0
-5.5,11.5,0
-5.5,12.5,0
-5.5,12.5,0
-5.5,-1.5,0
-5.5,-0.5,0
-5.5,-2.5,0
-5.5,-1.5,0
-5.5,-3.5,0
-5.5,-2.5,0
-5.5,-4.5,0
-5.5,-3.5,0
-5.5,-5.5,0
-5.5,-4.5,0
-5.5,-6.5,0
-5.5,-5.5,0
-5.5,-7.5,0
-5.5,-6.5,0
-5.5,-8.5,0
-5.5,-7.5,0
-5.5,-9.5,0
-5.5,-8.5,0
-5.5,-9.5,0
-6.5,0.5,0
-5.5,0.5,0
-6.5,1.5,0
-5.5,1.5,0
-6.5,2.5,0
-5.5,2.5,0
-6.5,3.5,0
-5.5,3.5,0
-6.5,4.5,0
-5.5,4.5,0
-6.5,5.5,0
-5.5,5.5,0
-6.5,6.5,0
-5.5,6.5,0
-6.5,7.5,0
-5.5,7.5,0
-6.5,8.5,0
-5.5,8.5,0
-6.5,9.5,0
-5.5,9.5,0
-6.5,10.5,0
-5.5,10.5,0
-6.5,11.5,0
-5.5,11.5,0
-6.5,12.5,0
-5.5,12.5,0
-6.5,-0.5,0
-5.5,-0.5,0
-6.5,-1.5,0
-5.5,-1.5,0
-6.5,-2.5,0
-5.5,-2.5,0
-6.5,-3.5,0
-5.5,-3.5,0
-6.5,-4.5,0
-5.5,-4.5,0
-6.5,-5.5,0
-5.5,-5.5,0
-6.5,-6.5,0
-6.5,-7.5,0
-5.5,-7.5,0
-6.5,-8.5,0
-5.5,-8.5,0
-6.5,-9.5,0
-5.5,-9.5,0
-6.5,-0.5,0
-6.5,0.5,0
-6.5,0.5,0
-6.5,1.5,0
-6.5,1.5,0
-6.5,2.5,0
-6.5,2.5,0
-6.5,3.5,0
-6.5,3.5,0
-6.5,4.5,0
-6.5,4.5,0
-6.5,5.5,0
-6.5,5.5,0
-6.5,6.5,0
-6.5,6.5,0
-6.5,7.5,0
-6.5,7.5,0
-6.5,8.5,0
-6.5,8.5,0
-6.5,9.5,0
-6.5,9.5,0
-6.5,10.5,0
-6.5,10.5,0
-6.5,11.5,0
-6.5,11.5,0
-6.5,12.5,0
-6.5,-1.5,0
-6.5,-0.5,0
-6.5,-2.5,0
-6.5,-1.5,0
-6.5,-3.5,0
-6.5,-2.5,0
-6.5,-4.5,0
-6.5,-3.5,0
-6.5,-5.5,0
-6.5,-4.5,0
-6.5,-6.5,0
-6.5,-5.5,0
-6.5,-7.5,0
-6.5,-6.5,0
-6.5,-8.5,0
-6.5,-7.5,0
-6.5,-9.5,0
-6.5,-8.5,0
-7.5,0.5,0
-6.5,0.5,0
-7.5,1.5,0
-6.5,1.5,0
-7.5,2.5,0
-6.5,2.5,0
-7.5,3.5,0
-6.5,3.5,0
-7.5,4.5,0
-6.5,4.5,0
-7.5,5.5,0
-6.5,5.5,0
-7.5,6.5,0
-6.5,6.5,0
-7.5,7.5,0
-6.5,7.5,0
-7.5,8.5,0
-6.5,8.5,0
-7.5,9.5,0
-6.5,9.5,0
-7.5,10.5,0
-6.5,10.5,0
-7.5,11.5,0
-6.5,11.5,0
-7.5,-0.5,0
-6.5,-0.5,0
-7.5,-1.5,0
-6.5,-1.5,0
-7.5,-2.5,0
-6.5,-2.5,0
-7.5,-3.5,0
-6.5,-3.5,0
-7.5,-4.5,0
-6.5,-4.5,0
-7.5,-5.5,0
-6.5,-5.5,0
-7.5,-6.5,0
-6.5,-6.5,0
-7.5,-7.5,0
-6.5,-7.5,0
-7.5,-8.5,0
-6.5,-8.5,0
-7.5,-0.5,0
-7.5,0.5,0
-7.5,0.5,0
-7.5,1.5,0
-7.5,1.5,0
-7.5,2.5,0
-7.5,2.5,0
-7.5,3.5,0
-7.5,3.5,0
-7.5,4.5,0
-7.5,4.5,0
-7.5,5.5,0
-7.5,5.5,0
-7.5,6.5,0
-7.5,6.5,0
-7.5,7.5,0
-7.5,7.5,0
-7.5,8.5,0
-7.5,8.5,0
-7.5,9.5,0
-7.5,9.5,0
-7.5,10.5,0
-7.5,10.5,0
-7.5,11.5,0
-7.5,-1.5,0
-7.5,-0.5,0
-7.5,-2.5,0
-7.5,-1.5,0
-7.5,-3.5,0
-7.5,-2.5,0
-7.5,-4.5,0
-7.5,-3.5,0
-7.5,-5.5,0
-7.5,-4.5,0
-7.5,-6.5,0
-7.5,-5.5,0
-7.5,-7.5,0
-7.5,-6.5,0
-7.5,-8.5,0
-7.5,-7.5,0
-8.5,0.5,0
-7.5,0.5,0
-8.5,1.5,0
-7.5,1.5,0
-8.5,2.5,0
-7.5,2.5,0
-8.5,3.5,0
-7.5,3.5,0
-8.5,4.5,0
-7.5,4.5,0
-8.5,5.5,0
-7.5,5.5,0
-8.5,6.5,0
-7.5,6.5,0
-8.5,7.5,0
-7.5,7.5,0
-8.5,8.5,0
-7.5,8.5,0
-8.5,9.5,0
-7.5,9.5,0
-8.5,10.5,0
-7.5,10.5,0
-8.5,-0.5,0
-7.5,-0.5,0
-8.5,-1.5,0
-7.5,-1.5,0
-8.5,-2.5,0
-7.5,-2.5,0
-8.5,-3.5,0
-7.5,-3.5,0
-8.5,-4.5,0
-7.5,-4.5,0
-8.5,-5.5,0
-7.5,-5.5,0
-8.5,-6.5,0
-7.5,-6.5,0
-8.5,-7.5,0
-7.5,-7.5,0
-8.5,-0.5,0
-8.5,0.5,0
-8.5,0.5,0
-8.5,1.5,0
-8.5,1.5,0
-8.5,2.5,0
-8.5,2.5,0
-8.5,3.5,0
-8.5,3.5,0
-8.5,4.5,0
-8.5,4.5,0
-8.5,5.5,0
-8.5,5.5,0
-8.5,6.5,0
-8.5,6.5,0
-8.5,7.5,0
-8.5,7.5,0
-8.5,8.5,0
-8.5,8.5,0
-8.5,9.5,0
-8.5,9.5,0
-8.5,10.5,0
-8.5,-1.5,0
-8.5,-0.5,0
-8.5,-2.5,0
-8.5,-1.5,0
-8.5,-3.5,0
-8.5,-2.5,0
-8.5,-4.5,0
-8.5,-3.5,0
-8.5,-5.5,0
-8.5,-4.5,0
-8.5,-6.5,0
-8.5,-5.5,0
-8.5,-7.5,0
-8.5,-6.5,0
-9.5,0.5,0
-8.5,0.5,0
-9.5,1.5,0
-8.5,1.5,0
-9.5,2.5,0
-8.5,2.5,0
-9.5,3.5,0
-8.5,3.5,0
-9.5,4.5,0
-8.5,4.5,0
-9.5,5.5,0
-8.5,5.5,0
-9.5,6.5,0
-8.5,6.5,0
-9.5,7.5,0
-8.5,7.5,0
-9.5,8.5,0
-8.5,8.5,0
-9.5,9.5,0
-8.5,9.5,0
-9.5,-0.5,0
-8.5,-0.5,0
-9.5,-1.5,0
-8.5,-1.5,0
-9.5,-3.5,0
-8.5,-3.5,0
-9.5,-5.5,0
-8.5,-5.5,0
-9.5,-6.5,0
-8.5,-6.5,0
-9.5,-0.5,0
-9.5,0.5,0
-9.5,0.5,0
-9.5,1.5,0
-9.5,1.5,0
-9.5,2.5,0
-9.5,2.5,0
-9.5,3.5,0
-9.5,3.5,0
-9.5,4.5,0
-9.5,4.5,0
-9.5,5.5,0
-9.5,5.5,0
-9.5,6.5,0
-9.5,6.5,0
-9.5,7.5,0
-9.5,7.5,0
-9.5,8.5,0
-9.5,8.5,0
-9.5,9.5,0
-9.5,-1.5,0
-9.5,-0.5,0
-9.5,-2.5,0
-9.5,-1.5,0
-9.5,-3.5,0
-9.5,-2.5,0
-9.5,-4.5,0
-9.5,-3.5,0
-9.5,-5.5,0
-9.5,-4.5,0
-9.5,-6.5,0
-9.5,-5.5,0
-10.5,0.5,0
-9.5,0.5,0
-10.5,1.5,0
-9.5,1.5,0
-10.5,3.5,0
-9.5,3.5,0
-10.5,4.5,0
-9.5,4.5,0
-10.5,5.5,0
-9.5,5.5,0
-10.5,6.5,0
-9.5,6.5,0
-10.5,7.5,0
-9.5,7.5,0
-9.5,8.5,0
-10.5,-0.5,0
-9.5,-0.5,0
-10.5,-1.5,0
-9.5,-1.5,0
-10.5,-2.5,0
-9.5,-2.5,0
-10.5,-3.5,0
-9.5,-3.5,0
-10.5,-4.5,0
-9.5,-4.5,0
-9.5,-5.5,0
-10.5,-0.5,0
-10.5,0.5,0
-10.5,0.5,0
-10.5,1.5,0
-10.5,1.5,0
-10.5,2.5,0
-10.5,2.5,0
-10.5,3.5,0
-10.5,3.5,0
-10.5,4.5,0
-10.5,4.5,0
-10.5,5.5,0
-10.5,5.5,0
-10.5,6.5,0
-10.5,6.5,0
-10.5,7.5,0
-10.5,7.5,0
-10.5,-1.5,0
-10.5,-0.5,0
-10.5,-2.5,0
-10.5,-1.5,0
-10.5,-3.5,0
-10.5,-2.5,0
-10.5,-4.5,0
-10.5,-3.5,0
-11.5,0.5,0
-10.5,0.5,0
-11.5,1.5,0
-10.5,1.5,0
-11.5,2.5,0
-10.5,2.5,0
-11.5,3.5,0
-10.5,3.5,0
-11.5,4.5,0
-10.5,4.5,0
-11.5,5.5,0
-10.5,5.5,0
-10.5,6.5,0
-11.5,-0.5,0
-10.5,-0.5,0
-11.5,-1.5,0
-10.5,-1.5,0
-11.5,-2.5,0
-10.5,-2.5,0
-10.5,-3.5,0
-11.5,-0.5,0
-11.5,0.5,0
-11.5,0.5,0
-11.5,1.5,0
-11.5,1.5,0
-11.5,2.5,0
-11.5,2.5,0
-11.5,3.5,0
-11.5,3.5,0
-11.5,4.5,0
-11.5,-1.5,0
-11.5,-0.5,0
-11.5,0.5,0
-11.5,1.5,0
-11.5,2.5,0
-11.5,3.5,0
-11.5,-0.5,0
0.5,-6.5,1
0.5,9.5,1
0.5,11.5,1
0.5,14.5,1
0.5,-6.5,1
1.5,0.5,1
1.5,4.5,1
1.5,5.5,1
1.5,5.5,1
1.5,6.5,1
1.5,7.5,1
1.5,8.5,1
1.5,8.5,1
1.5,9.5,1
1.5,12.5,1
1.5,12.5,1
1.5,13.5,1
1.5,13.5,1
1.5,14.5,1
1.5,-1.5,1
1.5,-5.5,1
1.5,-7.5,1
1.5,-6.5,1
1.5,-9.5,1
1.5,-8.5,1
1.5,-10.5,1
1.5,6.5,1
2.5,6.5,1
1.5,-5.5,1
2.5,-5.5,1
1.5,-6.5,1
2.5,-6.5,1
2.5,14.5,1
3.5,2.5,1
2.5,4.5,1
3.5,4.5,1
2.5,-0.5,1
3.5,-0.5,1
2.5,-1.5,1
3.5,-1.5,1
2.5,-6.5,1
3.5,1.5,1
3.5,1.5,1
3.5,-5.5,1
4.5,-5.5,1
5.5,-10.5,1
5.5,-5.5,1
6.5,-5.5,1
6.5,-10.5,1
6.5,-9.5,1
7.5,-9.5,1
8.5,-9.5,1
9.5,-8.5,1
9.5,7.5,1
10.5,7.5,1
10.5,-7.5,1
11.5,-2.5,1
12.5,-5.5,1
12.5,7.5,1
13.5,3.5,1
13.5,0.5,1
13.5,1.5,1
13.5,3.5,1
13.5,4.5,1
13.5,5.5,1
13.5,-0.5,1
13.5,-1.5,1
13.5,-2.5,1
-0.5,12.5,1
-0.5,14.5,1
-1.5,-9.5,1
-1.5,12.5,1
-2.5,12.5,1
-3.5,-3.5,1
-2.5,-3.5,1
-3.5,-5.5,1
-2.5,-7.5,1
-4.5,10.5,1
-5.5,-6.5,1
-9.5,-2.5,1
-8.5,-2.5,1
-9.5,-4.5,1
-8.5,-4.5,1
-10.5,2.5,1
-9.5,2.5,1
-10.5,-4.5,1
-10.5,-4.5,1
-11.5,4.5,1
-11.5,-1.5,1
-11.5,-1.5,1
0.5,-9.5,2
0.5,10.5,2
0.5,10.5,2
1.5,-0.5,2
1.5,-2.5,2
1.5,0.5,2
1.5,1.5,2
1.5,6.5,2
1.5,14.5,2
1.5,-0.5,2
1.5,-2.5,2
1.5,-9.5,2
1.5,-10.5,2
2.5,-10.5,2
3.5,-6.5,2
3.5,14.5,2
3.5,-10.5,2
3.5,14.5,2
4.5,-10.5,2
5.5,-10.5,2
6.5,13.5,2
6.5,-10.5,2
6.5,13.5,2
7.5,-8.5,2
7.5,-9.5,2
8.5,11.5,2
8.5,-8.5,2
8.5,-9.5,2
8.5,12.5,2
8.5,-9.5,2
9.5,11.5,2
9.5,-6.5,2
9.5,-7.5,2
9.5,-8.5,2
9.5,11.5,2
9.5,-8.5,2
10.5,-6.5,2
10.5,-7.5,2
10.5,10.5,2
10.5,-7.5,2
11.5,1.5,2
11.5,9.5,2
11.5,-6.5,2
11.5,1.5,2
11.5,9.5,2
11.5,-6.5,2
12.5,8.5,2
12.5,-4.5,2
12.5,-5.5,2
12.5,8.5,2
13.5,6.5,2
13.5,-3.5,2
13.5,6.5,2
-0.5,13.5,2
-0.5,14.5,2
-1.5,13.5,2
-1.5,14.5,2
-1.5,14.5,2
-2.5,13.5,2
-2.5,-5.5,2
-3.5,-7.5,2
-3.5,10.5,2
-4.5,13.5,2
-4.5,-10.5,2
-4.5,13.5,2
-4.5,-10.5,2
-6.5,12.5,2
-6.5,-9.5,2
-6.5,12.5,2
-6.5,-9.5,2
-7.5,11.5,2
-7.5,-8.5,2
-7.5,11.5,2
-7.5,-8.5,2
-8.5,10.5,2
-8.5,-7.5,2
-8.5,10.5,2
-8.5,-7.5,2
-9.5,9.5,2
-9.5,-6.5,2
-9.5,9.5,2
-9.5,-6.5,2
-10.5,7.5,2
-11.5,5.5,2
-11.5,5.5,2
-11.5,-2.5,2
-11.5,-2.5,2
-11.5,4.5,2
-11.5,5.5,2
-11.5,-2.5,2

-0.5,-1.5,0
-0.5,-2.5,0
-0.5,-3.5,0
-0.5,-4.5,0
-0.5,-5.5,0
-0.5,-6.5,0
-0.5,-7.5,0
-0.5,-8.5,0
-0.5,-9.5,0
-0.5,-10.5,0


==> data/streets.csv <==
x,y,class
0.0,0.5,0
0.0,0.5,0
0.0,1.5,0
0.0,1.5,0
0.0,2.5,0
0.0,2.5,0
0.0,3.5,0
0.0,3.5,0
0.0,4.5,0
0.0,4.5,0
0.0,5.5,0
0.0,5.5,0
0.0,6.5,0
0.0,6.5,0
0.0,7.5,0
0.0,7.5,0
0.0,8.5,0
0.0,8.5,0
0.0,9.5,0
0.0,9.5,0
0.0,10.5,0
0.0,10.5,0
0.0,11.5,0
0.0,11.5,0
0.0,12.5,0
0.0,12.5,0
0.0,13.5,0
0.0,13.5,0
0.0,14.5,0
0.0,14.5,0
0.0,-0.5,0
0.0,-0.5,0
0.0,-1.5,0
0.0,-2.5,0
0.0,-3.5,0
0.0,-4.5,0
0.0,-5.5,0
0.0,-7.5,0
0.0,-8.5,0
0.0,-10.5,0
0.5,0.0,0
0.5,0.0,0
0.5,1.0,0
0.5,1.0,0
0.5,2.0,0
0.5,2.0,0
0.5,3.0,0
0.5,3.0,0
0.5,4.0,0
0.5,4.0,0
0.5,5.0,0
0.5,5.0,0
0.5,6.0,0
0.5,6.0,0
0.5,7.0,0
0.5,7.0,0
0.5,8.0,0
0.5,8.0,0
0.5,9.0,0
0.5,9.0,0
0.5,11.0,0
0.5,11.0,0
0.5,12.0,0
0.5,13.0,0
0.5,13.0,0
0.5,14.0,0
0.5,14.0,0
0.5,-1.0,0
0.5,-1.0,0
0.5,-2.0,0
0.5,-2.0,0
0.5,-3.0,0
0.5,-3.0,0
0.5,-4.0,0
0.5,-4.0,0
0.5,-5.0,0
0.5,-5.0,0
0.5,-6.0,0
0.5,-6.0,0
0.5,-7.0,0
0.5,-7.0,0
0.5,-8.0,0
0.5,-8.0,0
0.5,-9.0,0
0.5,-9.0,0
0.5,-10.0,0
0.5,-10.0,0
0.5,-11.0,0
1.0,0.5,0
1.0,0.5,0
1.0,1.5,0
1.0,1.5,0
1.0,2.5,0
1.0,2.5,0
1.0,3.5,0
1.0,3.5,0
1.0,4.5,0
1.0,4.5,0
1.0,5.5,0
1.0,5.5,0
1.0,6.5,0
1.0,6.5,0
1.0,7.5,0
1.0,7.5,0
1.0,8.5,0
1.0,8.5,0
1.0,9.5,0
1.0,9.5,0
1.0,10.5,0
1.0,11.5,0
1.0,11.5,0
1.0,12.5,0
1.0,12.5,0
1.0,13.5,0
1.0,13.5,0
1.0,14.5,0
1.0,14.5,0
1.0,-0.5,0
1.0,-1.5,0
1.0,-1.5,0
1.0,-2.5,0
1.0,-3.5,0
1.0,-3.5,0
1.0,-4.5,0
1.0,-4.5,0
1.0,-5.5,0
1.0,-5.5,0
1.0,-6.5,0
1.0,-7.5,0
1.0,-7.5,0
1.0,-8.5,0
1.0,-8.5,0
1.0,-9.5,0
1.0,-9.5,0
1.0,-10.5,0
1.0,-10.5,0
1.5,0.0,0
1.5,2.0,0
1.5,2.0,0
1.5,3.0,0
1.5,3.0,0
1.5,4.0,0
1.5,4.0,0
1.5,7.0,0
1.5,10.0,0
1.5,10.0,0
1.5,11.0,0
1.5,11.0,0
1.5,12.0,0
1.5,-1.0,0
1.5,-3.0,0
1.5,-3.0,0
1.5,-4.0,0
1.5,-4.0,0
1.5,-5.0,0
1.5,-5.0,0
1.5,-6.0,0
1.5,-8.0,0
1.5,-8.0,0
2.0,0.5,0
2.0,0.5,0
2.0,1.5,0
2.0,1.5,0
2.0,2.5,0
2.0,2.5,0
2.0,3.5,0
2.0,3.5,0
2.0,4.5,0
2.0,4.5,0
2.0,5.5,0
2.0,5.5,0
2.0,7.5,0
2.0,7.5,0
2.0,8.5,0
2.0,8.5,0
2.0,9.5,0
2.0,9.5,0
2.0,10.5,0
2.0,10.5,0
2.0,11.5,0
2.0,11.5,0
2.0,12.5,0
2.0,12.5,0
2.0,13.5,0
2.0,13.5,0
2.0,14.5,0
2.0,14.5,0
2.0,-0.5,0
2.0,-0.5,0
2.0,-1.5,0
2.0,-1.5,0
2.0,-2.5,0
2.0,-2.5,0
2.0,-3.5,0
2.0,-3.5,0
2.0,-4.5,0
2.0,-4.5,0
2.0,-7.5,0
2.0,-7.5,0
2.0,-8.5,0
2.0,-8.5,0
2.0,-9.5,0
2.0,-9.5,0
2.0,-10.5,0
2.0,-10.5,0
2.5,0.0,0
2.5,0.0,0
2.5,1.0,0
2.5,1.0,0
2.5,2.0,0
2.5,2.0,0
2.5,3.0,0
2.5,3.0,0
2.5,4.0,0
2.5,4.0,0
2.5,5.0,0
2.5,5.0,0
2.5,6.0,0
2.5,6.0,0
2.5,7.0,0
2.5,7.0,0
2.5,8.0,0
2.5,8.0,0
2.5,9.0,0
2.5,9.0,0
2.5,10.0,0
2.5,10.0,0
2.5,11.0,0
2.5,11.0,0
2.5,12.0,0
2.5,12.0,0
2.5,13.0,0
2.5,13.0,0
2.5,14.0,0
2.5,14.0,0
2.5,-1.0,0
2.5,-1.0,0
2.5,-2.0,0
2.5,-2.0,0
2.5,-3.0,0
2.5,-3.0,0
2.5,-4.0,0
2.5,-4.0,0
2.5,-5.0,0
2.5,-5.0,0
2.5,-6.0,0
2.5,-6.0,0
2.5,-7.0,0
2.5,-7.0,0
2.5,-8.0,0
2.5,-8.0,0
2.5,-9.0,0
2.5,-9.0,0
2.5,-10.0,0
2.5,-10.0,0
3.0,0.5,0
3.0,0.5,0
3.0,1.5,0
3.0,1.5,0
3.0,2.5,0
3.0,3.5,0
3.0,3.5,0
3.0,5.5,0
3.0,5.5,0
3.0,6.5,0
3.0,6.5,0
3.0,7.5,0
3.0,7.5,0
3.0,8.5,0
3.0,8.5,0
3.0,9.5,0
3.0,9.5,0
3.0,10.5,0
3.0,10.5,0
3.0,11.5,0
3.0,11.5,0
3.0,12.5,0
3.0,12.5,0
3.0,13.5,0
3.0,13.5,0
3.0,14.5,0
3.0,14.5,0
3.0,-2.5,0
3.0,-2.5,0
3.0,-3.5,0
3.0,-3.5,0
3.0,-4.5,0
3.0,-4.5,0
3.0,-5.5,0
3.0,-5.5,0
3.0,-7.5,0
3.0,-7.5,0
3.0,-8.5,0
3.0,-8.5,0
3.0,-9.5,0
3.0,-9.5,0
3.0,-10.5,0
3.0,-10.5,0
3.5,0.0,0
3.5,0.0,0
3.5,1.0,0
3.5,2.0,0
3.5,2.0,0
3.5,3.0,0
3.5,3.0,0
3.5,4.0,0
3.5,4.0,0
3.5,5.0,0
3.5,5.0,0
3.5,6.0,0
3.5,6.0,0
3.5,7.0,0
3.5,7.0,0
3.5,8.0,0
3.5,8.0,0
3.5,9.0,0
3.5,9.0,0
3.5,10.0,0
3.5,10.0,0
3.5,11.0,0
3.5,11.0,0
3.5,12.0,0
3.5,12.0,0
3.5,13.0,0
3.5,13.0,0
3.5,14.0,0
3.5,14.0,0
3.5,-1.0,0
3.5,-1.0,0
3.5,-2.0,0
3.5,-2.0,0
3.5,-3.0,0
3.5,-3.0,0
3.5,-4.0,0
3.5,-4.0,0
3.5,-5.0,0
3.5,-5.0,0
3.5,-6.0,0
3.5,-6.0,0
3.5,-7.0,0
3.5,-7.0,0
3.5,-8.0,0
3.5,-8.0,0
3.5,-9.0,0
3.5,-9.0,0
3.5,-10.0,0
3.5,-10.0,0
4.0,0.5,0
4.0,0.5,0
4.0,1.5,0
4.0,2.5,0
4.0,2.5,0
4.0,3.5,0
4.0,3.5,0
4.0,4.5,0
4.0,4.5,0
4.0,5.5,0
4.0,5.5,0
4.0,6.5,0
4.0,6.5,0
4.0,7.5,0
4.0,7.5,0
4.0,8.5,0
4.0,8.5,0
4.0,9.5,0
4.0,9.5,0
4.0,10.5,0
4.0,10.5,0
4.0,11.5,0
4.0,11.5,0
4.0,12.5,0
4.0,12.5,0
4.0,13.5,0
4.0,13.5,0
4.0,-0.5,0
4.0,-0.5,0
4.0,-1.5,0
4.0,-1.5,0
4.0,-2.5,0
4.0,-2.5,0
4.0,-3.5,0
4.0,-3.5,0
4.0,-4.5,0
4.0,-4.5,0
4.0,-6.5,0
4.0,-6.5,0
4.0,-7.5,0
4.0,-7.5,0
4.0,-8.5,0
4.0,-8.5,0
4.0,-9.5,0
4.0,-9.5,0
4.0,-10.5,0
4.0,-10.5,0
4.5,0.0,0
4.5,0.0,0
4.5,1.0,0
4.5,1.0,0
4.5,2.0,0
4.5,2.0,0
4.5,3.0,0
4.5,3.0,0
4.5,4.0,0
4.5,4.0,0
4.5,5.0,0
4.5,5.0,0
4.5,6.0,0
4.5,6.0,0
4.5,7.0,0
4.5,7.0,0
4.5,8.0,0
4.5,8.0,0
4.5,9.0,0
4.5,9.0,0
4.5,10.0,0
4.5,10.0,0
4.5,11.0,0
4.5,11.0,0
4.5,12.0,0
4.5,12.0,0
4.5,13.0,0
4.5,13.0,0
4.5,14.0,0
4.5,-1.0,0
4.5,-1.0,0
4.5,-2.0,0
4.5,-2.0,0
4.5,-3.0,0
4.5,-3.0,0
4.5,-4.0,0
4.5,-4.0,0
4.5,-5.0,0
4.5,-5.0,0
4.5,-6.0,0
4.5,-6.0,0
4.5,-7.0,0
4.5,-7.0,0
4.5,-8.0,0
4.5,-8.0,0
4.5,-9.0,0
4.5,-9.0,0
4.5,-10.0,0
4.5,-10.0,0
5.0,0.5,0
5.0,0.5,0
5.0,1.5,0
5.0,1.5,0
5.0,2.5,0
5.0,2.5,0
5.0,3.5,0
5.0,3.5,0
5.0,4.5,0
5.0,4.5,0
5.0,5.5,0
5.0,5.5,0
5.0,6.5,0
5.0,6.5,0
5.0,7.5,0
5.0,7.5,0
5.0,8.5,0
5.0,8.5,0
5.0,9.5,0
5.0,9.5,0
5.0,10.5,0
5.0,10.5,0
5.0,11.5,0
5.0,11.5,0
5.0,12.5,0
5.0,12.5,0
5.0,13.5,0
5.0,13.5,0
5.0,-0.5,0
5.0,-0.5,0
5.0,-1.5,0
5.0,-1.5,0
5.0,-2.5,0
5.0,-2.5,0
5.0,-3.5,0
5.0,-3.5,0
5.0,-4.5,0
5.0,-4.5,0
5.0,-5.5,0
5.0,-5.5,0
5.0,-6.5,0
5.0,-6.5,0
5.0,-7.5,0
5.0,-7.5,0
5.0,-8.5,0
5.0,-8.5,0
5.0,-9.5,0
5.0,-9.5,0
5.0,-10.5,0
5.5,0.0,0
5.5,0.0,0
5.5,1.0,0
5.5,1.0,0
5.5,2.0,0
5.5,2.0,0
5.5,3.0,0
5.5,3.0,0
5.5,4.0,0
5.5,4.0,0
5.5,5.0,0
5.5,5.0,0
5.5,6.0,0
5.5,6.0,0
5.5,7.0,0
5.5,7.0,0
5.5,8.0,0
5.5,8.0,0
5.5,9.0,0
5.5,9.0,0
5.5,10.0,0
5.5,10.0,0
5.5,11.0,0
5.5,11.0,0
5.5,12.0,0
5.5,12.0,0
5.5,13.0,0
5.5,13.0,0
5.5,14.0,0
5.5,-1.0,0
5.5,-1.0,0
5.5,-2.0,0
5.5,-2.0,0
5.5,-3.0,0
5.5,-3.0,0
5.5,-4.0,0
5.5,-4.0,0
5.5,-5.0,0
5.5,-5.0,0
5.5,-6.0,0
5.5,-6.0,0
5.5,-7.0,0
5.5,-7.0,0
5.5,-8.0,0
5.5,-8.0,0
5.5,-9.0,0
5.5,-9.0,0
5.5,-10.0,0
5.5,-10.0,0
6.0,0.5,0
6.0,0.5,0
6.0,1.5,0
6.0,1.5,0
6.0,2.5,0
6.0,2.5,0
6.0,3.5,0
6.0,3.5,0
6.0,4.5,0
6.0,4.5,0
6.0,5.5,0
6.0,5.5,0
6.0,6.5,0
6.0,6.5,0
6.0,7.5,0
6.0,7.5,0
6.0,8.5,0
6.0,8.5,0
6.0,9.5,0
6.0,9.5,0
6.0,10.5,0
6.0,10.5,0
6.0,11.5,0
6.0,11.5,0
6.0,12.5,0
6.0,12.5,0
6.0,13.5,0
6.0,13.5,0
6.0,-0.5,0
6.0,-0.5,0
6.0,-1.5,0
6.0,-1.5,0
6.0,-2.5,0
6.0,-2.5,0
6.0,-3.5,0
6.0,-3.5,0
6.0,-4.5,0
6.0,-4.5,0
6.0,-6.5,0
6.0,-6.5,0
6.0,-7.5,0
6.0,-7.5,0
6.0,-8.5,0
6.0,-8.5,0
6.0,-9.5,0
6.0,-9.5,0
6.0,-10.5,0
6.0,-10.5,0
6.5,0.0,0
6.5,0.0,0
6.5,1.0,0
6.5,1.0,0
6.5,2.0,0
6.5,2.0,0
6.5,3.0,0
6.5,3.0,0
6.5,4.0,0
6.5,4.0,0
6.5,5.0,0
6.5,5.0,0
6.5,6.0,0
6.5,6.0,0
6.5,7.0,0
6.5,7.0,0
6.5,8.0,0
6.5,8.0,0
6.5,9.0,0
6.5,9.0,0
6.5,10.0,0
6.5,10.0,0
6.5,11.0,0
6.5,11.0,0
6.5,12.0,0
6.5,12.0,0
6.5,13.0,0
6.5,13.0,0
6.5,-1.0,0
6.5,-1.0,0
6.5,-2.0,0
6.5,-2.0,0
6.5,-3.0,0
6.5,-3.0,0
6.5,-4.0,0
6.5,-4.0,0
6.5,-5.0,0
6.5,-5.0,0
6.5,-6.0,0
6.5,-6.0,0
6.5,-7.0,0
6.5,-7.0,0
6.5,-8.0,0
6.5,-8.0,0
6.5,-9.0,0
6.5,-9.0,0
7.0,0.5,0
7.0,0.5,0
7.0,1.5,0
7.0,1.5,0
7.0,2.5,0
7.0,2.5,0
7.0,3.5,0
7.0,3.5,0
7.0,4.5,0
7.0,4.5,0
7.0,5.5,0
7.0,5.5,0
7.0,6.5,0
7.0,6.5,0
7.0,7.5,0
7.0,7.5,0
7.0,8.5,0
7.0,8.5,0
7.0,9.5,0
7.0,9.5,0
7.0,10.5,0
7.0,10.5,0
7.0,11.5,0
7.0,11.5,0
7.0,12.5,0
7.0,12.5,0
7.0,-0.5,0
7.0,-0.5,0
7.0,-1.5,0
7.0,-1.5,0
7.0,-2.5,0
7.0,-2.5,0
7.0,-3.5,0
7.0,-3.5,0
7.0,-4.5,0
7.0,-4.5,0
7.0,-5.5,0
7.0,-5.5,0
7.0,-6.5,0
7.0,-6.5,0
7.0,-7.5,0
7.0,-7.5,0
7.0,-8.5,0
7.0,-8.5,0
7.0,-9.5,0
7.0,-9.5,0
7.0,-10.5,0
7.5,0.0,0
7.5,0.0,0
7.5,1.0,0
7.5,1.0,0
7.5,2.0,0
7.5,2.0,0
7.5,3.0,0
7.5,3.0,0
7.5,4.0,0
7.5,4.0,0
7.5,5.0,0
7.5,5.0,0
7.5,6.0,0
7.5,6.0,0
7.5,7.0,0
7.5,7.0,0
7.5,8.0,0
7.5,8.0,0
7.5,9.0,0
7.5,9.0,0
7.5,10.0,0
7.5,10.0,0
7.5,11.0,0
7.5,11.0,0
7.5,12.0,0
7.5,12.0,0
7.5,13.0,0
7.5,-1.0,0
7.5,-1.0,0
7.5,-2.0,0
7.5,-2.0,0
7.5,-3.0,0
7.5,-3.0,0
7.5,-4.0,0
7.5,-4.0,0
7.5,-5.0,0
7.5,-5.0,0
7.5,-6.0,0
7.5,-6.0,0
7.5,-7.0,0
7.5,-7.0,0
7.5,-8.0,0
7.5,-8.0,0
8.0,0.5,0
8.0,0.5,0
8.0,1.5,0
8.0,1.5,0
8.0,2.5,0
8.0,2.5,0
8.0,3.5,0
8.0,3.5,0
8.0,4.5,0
8.0,4.5,0
8.0,5.5,0
8.0,5.5,0
8.0,6.5,0
8.0,6.5,0
8.0,7.5,0
8.0,7.5,0
8.0,8.5,0
8.0,8.5,0
8.0,9.5,0
8.0,9.5,0
8.0,10.5,0
8.0,10.5,0
8.0,11.5,0
8.0,11.5,0
8.0,12.5,0
8.0,12.5,0
8.0,-0.5,0
8.0,-0.5,0
8.0,-1.5,0
8.0,-1.5,0
8.0,-2.5,0
8.0,-2.5,0
8.0,-3.5,0
8.0,-3.5,0
8.0,-4.5,0
8.0,-4.5,0
8.0,-5.5,0
8.0,-5.5,0
8.0,-6.5,0
8.0,-6.5,0
8.0,-7.5,0
8.0,-7.5,0
8.0,-8.5,0
8.0,-8.5,0
8.0,-9.5,0
8.0,-9.5,0
8.5,0.0,0
8.5,0.0,0
8.5,1.0,0
8.5,1.0,0
8.5,2.0,0
8.5,2.0,0
8.5,3.0,0
8.5,3.0,0
8.5,4.0,0
8.5,4.0,0
8.5,5.0,0
8.5,5.0,0
8.5,6.0,0
8.5,6.0,0
8.5,7.0,0
8.5,7.0,0
8.5,8.0,0
8.5,8.0,0
8.5,9.0,0
8.5,9.0,0
8.5,10.0,0
8.5,10.0,0
8.5,11.0,0
8.5,11.0,0
8.5,12.0,0
8.5,-1.0,0
8.5,-1.0,0
8.5,-2.0,0
8.5,-2.0,0
8.5,-3.0,0
8.5,-3.0,0
8.5,-4.0,0
8.5,-4.0,0
8.5,-5.0,0
8.5,-5.0,0
8.5,-6.0,0
8.5,-6.0,0
8.5,-7.0,0
8.5,-7.0,0
8.5,-8.0,0
8.5,-8.0,0
9.0,0.5,0
9.0,0.5,0
9.0,1.5,0
9.0,1.5,0
9.0,2.5,0
9.0,2.5,0
9.0,3.5,0
9.0,3.5,0
9.0,4.5,0
9.0,4.5,0
9.0,5.5,0
9.0,5.5,0
9.0,6.5,0
9.0,6.5,0
9.0,7.5,0
9.0,7.5,0
9.0,8.5,0
9.0,8.5,0
9.0,9.5,0
9.0,9.5,0
9.0,10.5,0
9.0,10.5,0
9.0,11.5,0
9.0,11.5,0
9.0,-0.5,0
9.0,-0.5,0
9.0,-1.5,0
9.0,-1.5,0
9.0,-2.5,0
9.0,-2.5,0
9.0,-3.5,0
9.0,-3.5,0
9.0,-4.5,0
9.0,-4.5,0
9.0,-5.5,0
9.0,-5.5,0
9.0,-6.5,0
9.0,-6.5,0
9.0,-7.5,0
9.0,-7.5,0
9.0,-8.5,0
9.0,-8.5,0
9.5,0.0,0
9.5,0.0,0
9.5,1.0,0
9.5,1.0,0
9.5,2.0,0
9.5,2.0,0
9.5,3.0,0
9.5,3.0,0
9.5,4.0,0
9.5,4.0,0
9.5,5.0,0
9.5,5.0,0
9.5,6.0,0
9.5,6.0,0
9.5,7.0,0
9.5,7.0,0
9.5,8.0,0
9.5,8.0,0
9.5,9.0,0
9.5,9.0,0
9.5,10.0,0
9.5,10.0,0
9.5,11.0,0
9.5,11.0,0
9.5,-1.0,0
9.5,-1.0,0
9.5,-2.0,0
9.5,-2.0,0
9.5,-3.0,0
9.5,-3.0,0
9.5,-4.0,0
9.5,-4.0,0
9.5,-5.0,0
9.5,-5.0,0
9.5,-6.0,0
9.5,-6.0,0
9.5,-7.0,0
10.0,0.5,0
10.0,0.5,0
10.0,1.5,0
10.0,1.5,0
10.0,2.5,0
10.0,2.5,0
10.0,3.5,0
10.0,3.5,0
10.0,4.5,0
10.0,4.5,0
10.0,5.5,0
10.0,5.5,0
10.0,6.5,0
10.0,6.5,0
10.0,8.5,0
10.0,8.5,0
10.0,9.5,0
10.0,9.5,0
10.0,10.5,0
10.0,10.5,0
10.0,-0.5,0
10.0,-0.5,0
10.0,-1.5,0
10.0,-1.5,0
10.0,-2.5,0
10.0,-2.5,0
10.0,-3.5,0
10.0,-3.5,0
10.0,-4.5,0
10.0,-4.5,0
10.0,-5.5,0
10.0,-5.5,0
10.0,-6.5,0
10.0,-6.5,0
10.0,-7.5,0
10.0,-7.5,0
10.5,0.0,0
10.5,0.0,0
10.5,1.0,0
10.5,1.0,0
10.5,2.0,0
10.5,2.0,0
10.5,3.0,0
10.5,3.0,0
10.5,4.0,0
10.5,4.0,0
10.5,5.0,0
10.5,5.0,0
10.5,6.0,0
10.5,6.0,0
10.5,7.0,0
10.5,7.0,0
10.5,8.0,0
10.5,8.0,0
10.5,9.0,0
10.5,9.0,0
10.5,10.0,0
10.5,10.0,0
10.5,11.0,0
10.5,-1.0,0
10.5,-1.0,0
10.5,-2.0,0
10.5,-2.0,0
10.5,-3.0,0
10.5,-3.0,0
10.5,-4.0,0
10.5,-4.0,0
10.5,-5.0,0
10.5,-5.0,0
10.5,-6.0,0
10.5,-6.0,0
11.0,0.5,0
11.0,0.5,0
11.0,1.5,0
11.0,1.5,0
11.0,2.5,0
11.0,2.5,0
11.0,3.5,0
11.0,3.5,0
11.0,4.5,0
11.0,4.5,0
11.0,5.5,0
11.0,5.5,0
11.0,6.5,0
11.0,6.5,0
11.0,7.5,0
11.0,7.5,0
11.0,8.5,0
11.0,8.5,0
11.0,9.5,0
11.0,9.5,0
11.0,-0.5,0
11.0,-0.5,0
11.0,-1.5,0
11.0,-1.5,0
11.0,-2.5,0
11.0,-2.5,0
11.0,-3.5,0
11.0,-3.5,0
11.0,-4.5,0
11.0,-4.5,0
11.0,-5.5,0
11.0,-5.5,0
11.0,-6.5,0
11.0,-6.5,0
11.5,0.0,0
11.5,0.0,0
11.5,1.0,0
11.5,2.0,0
11.5,2.0,0
11.5,3.0,0
11.5,3.0,0
11.5,4.0,0
11.5,4.0,0
11.5,5.0,0
11.5,5.0,0
11.5,6.0,0
11.5,6.0,0
11.5,7.0,0
11.5,7.0,0
11.5,8.0,0
11.5,8.0,0
11.5,9.0,0
11.5,9.0,0
11.5,-1.0,0
11.5,-1.0,0
11.5,-2.0,0
11.5,-2.0,0
11.5,-3.0,0
11.5,-3.0,0
11.5,-4.0,0
11.5,-4.0,0
11.5,-5.0,0
11.5,-5.0,0
11.5,-6.0,0
11.5,-6.0,0
12.0,0.5,0
12.0,0.5,0
12.0,1.5,0
12.0,2.5,0
12.0,2.5,0
12.0,3.5,0
12.0,3.5,0
12.0,4.5,0
12.0,4.5,0
12.0,5.5,0
12.0,5.5,0
12.0,6.5,0
12.0,6.5,0
12.0,7.5,0
12.0,7.5,0
12.0,8.5,0
12.0,8.5,0
12.0,-0.5,0
12.0,-0.5,0
12.0,-1.5,0
12.0,-1.5,0
12.0,-2.5,0
12.0,-3.5,0
12.0,-3.5,0
12.0,-4.5,0
12.0,-4.5,0
12.0,-5.5,0
12.0,-5.5,0
12.5,0.0,0
12.5,0.0,0
12.5,1.0,0
12.5,1.0,0
12.5,2.0,0
12.5,2.0,0
12.5,3.0,0
12.5,3.0,0
12.5,4.0,0
12.5,4.0,0
12.5,5.0,0
12.5,5.0,0
12.5,6.0,0
12.5,6.0,0
12.5,7.0,0
12.5,7.0,0
12.5,8.0,0
12.5,8.0,0
12.5,-1.0,0
12.5,-1.0,0
12.5,-2.0,0
12.5,-2.0,0
12.5,-3.0,0
12.5,-3.0,0
12.5,-4.0,0
12.5,-4.0,0
13.0,0.5,0
13.0,0.5,0
13.0,1.5,0
13.0,1.5,0
13.0,2.5,0
13.0,2.5,0
13.0,3.5,0
13.0,3.5,0
13.0,4.5,0
13.0,4.5,0
13.0,5.5,0
13.0,5.5,0
13.0,6.5,0
13.0,6.5,0
13.0,-0.5,0
13.0,-0.5,0
13.0,-1.5,0
13.0,-1.5,0
13.0,-2.5,0
13.0,-2.5,0
13.0,-3.5,0
13.0,-3.5,0
13.0,-4.5,0
13.5,0.0,0
13.5,0.0,0
13.5,1.0,0
13.5,1.0,0
13.5,2.0,0
13.5,2.0,0
13.5,3.0,0
13.5,3.0,0
13.5,4.0,0
13.5,5.0,0
13.5,5.0,0
13.5,6.0,0
13.5,6.0,0
13.5,-1.0,0
13.5,-1.0,0
13.5,-2.0,0
13.5,-2.0,0
13.5,-3.0,0
13.5,-3.0,0
14.0,2.5,0
-0.5,0.0,0
-0.5,0.0,0
-0.5,1.0,0
-0.5,1.0,0
-0.5,2.0,0
-0.5,2.0,0
-0.5,3.0,0
-0.5,3.0,0
-0.5,4.0,0
-0.5,4.0,0
-0.5,5.0,0
-0.5,5.0,0
-0.5,6.0,0
-0.5,6.0,0
-0.5,7.0,0
-0.5,7.0,0
-0.5,8.0,0
-0.5,8.0,0
-0.5,9.0,0
-0.5,9.0,0
-0.5,10.0,0
-0.5,10.0,0
-0.5,11.0,0
-0.5,11.0,0
-0.5,12.0,0
-0.5,12.0,0
-0.5,14.0,0
-0.5,14.0,0
-0.5,-1.0,0
-1.0,0.5,0
-1.0,0.5,0
-1.0,1.5,0
-1.0,1.5,0
-1.0,2.5,0
-1.0,2.5,0
-1.0,3.5,0
-1.0,3.5,0
-1.0,4.5,0
-1.0,4.5,0
-1.0,5.5,0
-1.0,5.5,0
-1.0,6.5,0
-1.0,6.5,0
-1.0,7.5,0
-1.0,7.5,0
-1.0,8.5,0
-1.0,8.5,0
-1.0,9.5,0
-1.0,9.5,0
-1.0,10.5,0
-1.0,10.5,0
-1.0,11.5,0
-1.0,11.5,0
-1.0,12.5,0
-1.0,12.5,0
-1.0,13.5,0
-1.0,13.5,0
-1.0,14.5,0
-1.0,-0.5,0
-1.0,-0.5,0
-1.0,-1.5,0
-1.0,-2.5,0
-1.0,-3.5,0
-1.0,-4.5,0
-1.0,-5.5,0
-1.0,-6.5,0
-1.0,-7.5,0
-1.0,-8.5,0
-1.0,-10.5,0
-1.5,0.0,0
-1.5,0.0,0
-1.5,1.0,0
-1.5,1.0,0
-1.5,2.0,0
-1.5,2.0,0
-1.5,3.0,0
-1.5,3.0,0
-1.5,4.0,0
-1.5,4.0,0
-1.5,5.0,0
-1.5,5.0,0
-1.5,6.0,0
-1.5,6.0,0
-1.5,7.0,0
-1.5,7.0,0
-1.5,8.0,0
-1.5,8.0,0
-1.5,9.0,0
-1.5,9.0,0
-1.5,10.0,0
-1.5,10.0,0
-1.5,11.0,0
-1.5,11.0,0
-1.5,12.0,0
-1.5,12.0,0
-1.5,14.0,0
-1.5,14.0,0
-1.5,-1.0,0
-1.5,-1.0,0
-1.5,-2.0,0
-1.5,-2.0,0
-1.5,-3.0,0
-1.5,-3.0,0
-1.5,-4.0,0
-1.5,-4.0,0
-1.5,-5.0,0
-1.5,-5.0,0
-1.5,-6.0,0
-1.5,-6.0,0
-1.5,-7.0,0
-1.5,-7.0,0
-1.5,-8.0,0
-1.5,-8.0,0
-1.5,-9.0,0
-1.5,-9.0,0
-1.5,-10.0,0
-1.5,-10.0,0
-1.5,-11.0,0
-2.0,0.5,0
-2.0,0.5,0
-2.0,1.5,0
-2.0,1.5,0
-2.0,2.5,0
-2.0,2.5,0
-2.0,3.5,0
-2.0,3.5,0
-2.0,4.5,0
-2.0,4.5,0
-2.0,5.5,0
-2.0,5.5,0
-2.0,6.5,0
-2.0,6.5,0
-2.0,7.5,0
-2.0,7.5,0
-2.0,8.5,0
-2.0,8.5,0
-2.0,9.5,0
-2.0,9.5,0
-2.0,10.5,0
-2.0,10.5,0
-2.0,11.5,0
-2.0,11.5,0
-2.0,12.5,0
-2.0,12.5,0
-2.0,13.5,0
-2.0,13.5,0
-2.0,-0.5,0
-2.0,-0.5,0
-2.0,-1.5,0
-2.0,-1.5,0
-2.0,-2.5,0
-2.0,-2.5,0
-2.0,-3.5,0
-2.0,-3.5,0
-2.0,-4.5,0
-2.0,-4.5,0
-2.0,-5.5,0
-2.0,-5.5,0
-2.0,-6.5,0
-2.0,-6.5,0
-2.0,-7.5,0
-2.0,-7.5,0
-2.0,-8.5,0
-2.0,-8.5,0
-2.0,-9.5,0
-2.0,-9.5,0
-2.0,-10.5,0
-2.0,-10.5,0
-2.5,0.0,0
-2.5,0.0,0
-2.5,1.0,0
-2.5,1.0,0
-2.5,2.0,0
-2.5,2.0,0
-2.5,3.0,0
-2.5,3.0,0
-2.5,4.0,0
-2.5,4.0,0
-2.5,5.0,0
-2.5,5.0,0
-2.5,6.0,0
-2.5,6.0,0
-2.5,7.0,0
-2.5,7.0,0
-2.5,8.0,0
-2.5,8.0,0
-2.5,9.0,0
-2.5,9.0,0
-2.5,10.0,0
-2.5,10.0,0
-2.5,11.0,0
-2.5,11.0,0
-2.5,12.0,0
-2.5,12.0,0
-2.5,14.0,0
-2.5,-1.0,0
-2.5,-1.0,0
-2.5,-2.0,0
-2.5,-2.0,0
-2.5,-3.0,0
-2.5,-3.0,0
-2.5,-4.0,0
-2.5,-4.0,0
-2.5,-5.0,0
-2.5,-5.0,0
-2.5,-6.0,0
-2.5,-6.0,0
-2.5,-7.0,0
-2.5,-7.0,0
-2.5,-8.0,0
-2.5,-8.0,0
-2.5,-9.0,0
-2.5,-9.0,0
-2.5,-10.0,0
-2.5,-10.0,0
-2.5,-11.0,0
-3.0,0.5,0
-3.0,0.5,0
-3.0,1.5,0
-3.0,1.5,0
-3.0,2.5,0
-3.0,2.5,0
-3.0,3.5,0
-3.0,3.5,0
-3.0,4.5,0
-3.0,4.5,0
-3.0,5.5,0
-3.0,5.5,0
-3.0,6.5,0
-3.0,6.5,0
-3.0,7.5,0
-3.0,7.5,0
-3.0,8.5,0
-3.0,8.5,0
-3.0,9.5,0
-3.0,9.5,0
-3.0,10.5,0
-3.0,10.5,0
-3.0,11.5,0
-3.0,11.5,0
-3.0,12.5,0
-3.0,12.5,0
-3.0,13.5,0
-3.0,13.5,0
-3.0,-0.5,0
-3.0,-0.5,0
-3.0,-1.5,0
-3.0,-1.5,0
-3.0,-2.5,0
-3.0,-2.5,0
-3.0,-4.5,0
-3.0,-4.5,0
-3.0,-6.5,0
-3.0,-6.5,0
-3.0,-8.5,0
-3.0,-8.5,0
-3.0,-9.5,0
-3.0,-9.5,0
-3.0,-10.5,0
-3.0,-10.5,0
-3.5,0.0,0
-3.5,0.0,0
-3.5,1.0,0
-3.5,1.0,0
-3.5,2.0,0
-3.5,2.0,0
-3.5,3.0,0
-3.5,3.0,0
-3.5,4.0,0
-3.5,4.0,0
-3.5,5.0,0
-3.5,5.0,0
-3.5,6.0,0
-3.5,6.0,0
-3.5,7.0,0
-3.5,7.0,0
-3.5,8.0,0
-3.5,8.0,0
-3.5,9.0,0
-3.5,9.0,0
-3.5,10.0,0
-3.5,10.0,0
-3.5,11.0,0
-3.5,11.0,0
-3.5,12.0,0
-3.5,12.0,0
-3.5,13.0,0
-3.5,13.0,0
-3.5,14.0,0
-3.5,-1.0,0
-3.5,-1.0,0
-3.5,-2.0,0
-3.5,-2.0,0
-3.5,-3.0,0
-3.5,-3.0,0
-3.5,-4.0,0
-3.5,-4.0,0
-3.5,-5.0,0
-3.5,-5.0,0
-3.5,-6.0,0
-3.5,-6.0,0
-3.5,-7.0,0
-3.5,-7.0,0
-3.5,-8.0,0
-3.5,-8.0,0
-3.5,-9.0,0
-3.5,-9.0,0
-3.5,-10.0,0
-3.5,-10.0,0
-3.5,-11.0,0
-4.0,0.5,0
-4.0,0.5,0
-4.0,1.5,0
-4.0,1.5,0
-4.0,2.5,0
-4.0,2.5,0
-4.0,3.5,0
-4.0,3.5,0
-4.0,4.5,0
-4.0,4.5,0
-4.0,5.5,0
-4.0,5.5,0
-4.0,6.5,0
-4.0,6.5,0
-4.0,7.5,0
-4.0,7.5,0
-4.0,8.5,0
-4.0,8.5,0
-4.0,9.5,0
-4.0,9.5,0
-4.0,11.5,0
-4.0,11.5,0
-4.0,12.5,0
-4.0,12.5,0
-4.0,13.5,0
-4.0,13.5,0
-4.0,-0.5,0
-4.0,-0.5,0
-4.0,-1.5,0
-4.0,-1.5,0
-4.0,-2.5,0
-4.0,-2.5,0
-4.0,-3.5,0
-4.0,-3.5,0
-4.0,-4.5,0
-4.0,-4.5,0
-4.0,-5.5,0
-4.0,-5.5,0
-4.0,-6.5,0
-4.0,-6.5,0
-4.0,-7.5,0
-4.0,-7.5,0
-4.0,-8.5,0
-4.0,-8.5,0
-4.0,-9.5,0
-4.0,-9.5,0
-4.0,-10.5,0
-4.0,-10.5,0
-4.5,0.0,0
-4.5,0.0,0
-4.5,1.0,0
-4.5,1.0,0
-4.5,2.0,0
-4.5,2.0,0
-4.5,3.0,0
-4.5,3.0,0
-4.5,4.0,0
-4.5,4.0,0
-4.5,5.0,0
-4.5,5.0,0
-4.5,6.0,0
-4.5,6.0,0
-4.5,7.0,0
-4.5,7.0,0
-4.5,8.0,0
-4.5,8.0,0
-4.5,9.0,0
-4.5,9.0,0
-4.5,10.0,0
-4.5,10.0,0
-4.5,11.0,0
-4.5,11.0,0
-4.5,12.0,0
-4.5,12.0,0
-4.5,13.0,0
-4.5,13.0,0
-4.5,-1.0,0
-4.5,-1.0,0
-4.5,-2.0,0
-4.5,-2.0,0
-4.5,-3.0,0
-4.5,-3.0,0
-4.5,-4.0,0
-4.5,-4.0,0
-4.5,-5.0,0
-4.5,-5.0,0
-4.5,-6.0,0
-4.5,-6.0,0
-4.5,-7.0,0
-4.5,-7.0,0
-4.5,-8.0,0
-4.5,-8.0,0
-4.5,-9.0,0
-4.5,-9.0,0
-4.5,-10.0,0
-4.5,-10.0,0
-5.0,0.5,0
-5.0,0.5,0
-5.0,1.5,0
-5.0,1.5,0
-5.0,2.5,0
-5.0,2.5,0
-5.0,3.5,0
-5.0,3.5,0
-5.0,4.5,0
-5.0,4.5,0
-5.0,5.5,0
-5.0,5.5,0
-5.0,6.5,0
-5.0,6.5,0
-5.0,7.5,0
-5.0,7.5,0
-5.0,8.5,0
-5.0,8.5,0
-5.0,9.5,0
-5.0,9.5,0
-5.0,10.5,0
-5.0,10.5,0
-5.0,11.5,0
-5.0,11.5,0
-5.0,12.5,0
-5.0,12.5,0
-5.0,-0.5,0
-5.0,-0.5,0
-5.0,-1.5,0
-5.0,-1.5,0
-5.0,-2.5,0
-5.0,-2.5,0
-5.0,-3.5,0
-5.0,-3.5,0
-5.0,-4.5,0
-5.0,-4.5,0
-5.0,-5.5,0
-5.0,-5.5,0
-5.0,-6.5,0
-5.0,-6.5,0
-5.0,-7.5,0
-5.0,-7.5,0
-5.0,-8.5,0
-5.0,-8.5,0
-5.0,-9.5,0
-5.0,-9.5,0
-5.5,0.0,0
-5.5,0.0,0
-5.5,1.0,0
-5.5,1.0,0
-5.5,2.0,0
-5.5,2.0,0
-5.5,3.0,0
-5.5,3.0,0
-5.5,4.0,0
-5.5,4.0,0
-5.5,5.0,0
-5.5,5.0,0
-5.5,6.0,0
-5.5,6.0,0
-5.5,7.0,0
-5.5,7.0,0
-5.5,8.0,0
-5.5,8.0,0
-5.5,9.0,0
-5.5,9.0,0
-5.5,10.0,0
-5.5,10.0,0
-5.5,11.0,0
-5.5,11.0,0
-5.5,12.0,0
-5.5,12.0,0
-5.5,13.0,0
-5.5,-1.0,0
-5.5,-1.0,0
-5.5,-2.0,0
-5.5,-2.0,0
-5.5,-3.0,0
-5.5,-3.0,0
-5.5,-4.0,0
-5.5,-4.0,0
-5.5,-5.0,0
-5.5,-5.0,0
-5.5,-6.0,0
-5.5,-6.0,0
-5.5,-7.0,0
-5.5,-7.0,0
-5.5,-8.0,0
-5.5,-8.0,0
-5.5,-9.0,0
-5.5,-9.0,0
-5.5,-10.0,0
-6.0,0.5,0
-6.0,0.5,0
-6.0,1.5,0
-6.0,1.5,0
-6.0,2.5,0
-6.0,2.5,0
-6.0,3.5,0
-6.0,3.5,0
-6.0,4.5,0
-6.0,4.5,0
-6.0,5.5,0
-6.0,5.5,0
-6.0,6.5,0
-6.0,6.5,0
-6.0,7.5,0
-6.0,7.5,0
-6.0,8.5,0
-6.0,8.5,0
-6.0,9.5,0
-6.0,9.5,0
-6.0,10.5,0
-6.0,10.5,0
-6.0,11.5,0
-6.0,11.5,0
-6.0,12.5,0
-6.0,12.5,0
-6.0,-0.5,0
-6.0,-0.5,0
-6.0,-1.5,0
-6.0,-1.5,0
-6.0,-2.5,0
-6.0,-2.5,0
-6.0,-3.5,0
-6.0,-3.5,0
-6.0,-4.5,0
-6.0,-4.5,0
-6.0,-5.5,0
-6.0,-5.5,0
-6.0,-6.5,0
-6.0,-7.5,0
-6.0,-7.5,0
-6.0,-8.5,0
-6.0,-8.5,0
-6.0,-9.5,0
-6.0,-9.5,0
-6.5,0.0,0
-6.5,0.0,0
-6.5,1.0,0
-6.5,1.0,0
-6.5,2.0,0
-6.5,2.0,0
-6.5,3.0,0
-6.5,3.0,0
-6.5,4.0,0
-6.5,4.0,0
-6.5,5.0,0
-6.5,5.0,0
-6.5,6.0,0
-6.5,6.0,0
-6.5,7.0,0
-6.5,7.0,0
-6.5,8.0,0
-6.5,8.0,0
-6.5,9.0,0
-6.5,9.0,0
-6.5,10.0,0
-6.5,10.0,0
-6.5,11.0,0
-6.5,11.0,0
-6.5,12.0,0
-6.5,12.0,0
-6.5,-1.0,0
-6.5,-1.0,0
-6.5,-2.0,0
-6.5,-2.0,0
-6.5,-3.0,0
-6.5,-3.0,0
-6.5,-4.0,0
-6.5,-4.0,0
-6.5,-5.0,0
-6.5,-5.0,0
-6.5,-6.0,0
-6.5,-6.0,0
-6.5,-7.0,0
-6.5,-7.0,0
-6.5,-8.0,0
-6.5,-8.0,0
-6.5,-9.0,0
-6.5,-9.0,0
-7.0,0.5,0
-7.0,0.5,0
-7.0,1.5,0
-7.0,1.5,0
-7.0,2.5,0
-7.0,2.5,0
-7.0,3.5,0
-7.0,3.5,0
-7.0,4.5,0
-7.0,4.5,0
-7.0,5.5,0
-7.0,5.5,0
-7.0,6.5,0
-7.0,6.5,0
-7.0,7.5,0
-7.0,7.5,0
-7.0,8.5,0
-7.0,8.5,0
-7.0,9.5,0
-7.0,9.5,0
-7.0,10.5,0
-7.0,10.5,0
-7.0,11.5,0
-7.0,11.5,0
-7.0,-0.5,0
-7.0,-0.5,0
-7.0,-1.5,0
-7.0,-1.5,0
-7.0,-2.5,0
-7.0,-2.5,0
-7.0,-3.5,0
-7.0,-3.5,0
-7.0,-4.5,0
-7.0,-4.5,0
-7.0,-5.5,0
-7.0,-5.5,0
-7.0,-6.5,0
-7.0,-6.5,0
-7.0,-7.5,0
-7.0,-7.5,0
-7.0,-8.5,0
-7.0,-8.5,0
-7.5,0.0,0
-7.5,0.0,0
-7.5,1.0,0
-7.5,1.0,0
-7.5,2.0,0
-7.5,2.0,0
-7.5,3.0,0
-7.5,3.0,0
-7.5,4.0,0
-7.5,4.0,0
-7.5,5.0,0
-7.5,5.0,0
-7.5,6.0,0
-7.5,6.0,0
-7.5,7.0,0
-7.5,7.0,0
-7.5,8.0,0
-7.5,8.0,0
-7.5,9.0,0
-7.5,9.0,0
-7.5,10.0,0
-7.5,10.0,0
-7.5,11.0,0
-7.5,11.0,0
-7.5,-1.0,0
-7.5,-1.0,0
-7.5,-2.0,0
-7.5,-2.0,0
-7.5,-3.0,0
-7.5,-3.0,0
-7.5,-4.0,0
-7.5,-4.0,0
-7.5,-5.0,0
-7.5,-5.0,0
-7.5,-6.0,0
-7.5,-6.0,0
-7.5,-7.0,0
-7.5,-7.0,0
-7.5,-8.0,0
-7.5,-8.0,0
-8.0,0.5,0
-8.0,0.5,0
-8.0,1.5,0
-8.0,1.5,0
-8.0,2.5,0
-8.0,2.5,0
-8.0,3.5,0
-8.0,3.5,0
-8.0,4.5,0
-8.0,4.5,0
-8.0,5.5,0
-8.0,5.5,0
-8.0,6.5,0
-8.0,6.5,0
-8.0,7.5,0
-8.0,7.5,0
-8.0,8.5,0
-8.0,8.5,0
-8.0,9.5,0
-8.0,9.5,0
-8.0,10.5,0
-8.0,10.5,0
-8.0,-0.5,0
-8.0,-0.5,0
-8.0,-1.5,0
-8.0,-1.5,0
-8.0,-2.5,0
-8.0,-2.5,0
-8.0,-3.5,0
-8.0,-3.5,0
-8.0,-4.5,0
-8.0,-4.5,0
-8.0,-5.5,0
-8.0,-5.5,0
-8.0,-6.5,0
-8.0,-6.5,0
-8.0,-7.5,0
-8.0,-7.5,0
-8.5,0.0,0
-8.5,0.0,0
-8.5,1.0,0
-8.5,1.0,0
-8.5,2.0,0
-8.5,2.0,0
-8.5,3.0,0
-8.5,3.0,0
-8.5,4.0,0
-8.5,4.0,0
-8.5,5.0,0
-8.5,5.0,0
-8.5,6.0,0
-8.5,6.0,0
-8.5,7.0,0
-8.5,7.0,0
-8.5,8.0,0
-8.5,8.0,0
-8.5,9.0,0
-8.5,9.0,0
-8.5,10.0,0
-8.5,10.0,0
-8.5,-1.0,0
-8.5,-1.0,0
-8.5,-2.0,0
-8.5,-2.0,0
-8.5,-3.0,0
-8.5,-3.0,0
-8.5,-4.0,0
-8.5,-4.0,0
-8.5,-5.0,0
-8.5,-5.0,0
-8.5,-6.0,0
-8.5,-6.0,0
-8.5,-7.0,0
-8.5,-7.0,0
-9.0,0.5,0
-9.0,0.5,0
-9.0,1.5,0
-9.0,1.5,0
-9.0,2.5,0
-9.0,2.5,0
-9.0,3.5,0
-9.0,3.5,0
-9.0,4.5,0
-9.0,4.5,0
-9.0,5.5,0
-9.0,5.5,0
-9.0,6.5,0
-9.0,6.5,0
-9.0,7.5,0
-9.0,7.5,0
-9.0,8.5,0
-9.0,8.5,0
-9.0,9.5,0
-9.0,9.5,0
-9.0,-0.5,0
-9.0,-0.5,0
-9.0,-1.5,0
-9.0,-1.5,0
-9.0,-3.5,0
-9.0,-3.5,0
-9.0,-5.5,0
-9.0,-5.5,0
-9.0,-6.5,0
-9.0,-6.5,0
-9.5,0.0,0
-9.5,0.0,0
-9.5,1.0,0
-9.5,1.0,0
-9.5,2.0,0
-9.5,2.0,0
-9.5,3.0,0
-9.5,3.0,0
-9.5,4.0,0
-9.5,4.0,0
-9.5,5.0,0
-9.5,5.0,0
-9.5,6.0,0
-9.5,6.0,0
-9.5,7.0,0
-9.5,7.0,0
-9.5,8.0,0
-9.5,8.0,0
-9.5,9.0,0
-9.5,9.0,0
-9.5,-1.0,0
-9.5,-1.0,0
-9.5,-2.0,0
-9.5,-2.0,0
-9.5,-3.0,0
-9.5,-3.0,0
-9.5,-4.0,0
-9.5,-4.0,0
-9.5,-5.0,0
-9.5,-5.0,0
-9.5,-6.0,0
-9.5,-6.0,0
-10.0,0.5,0
-10.0,0.5,0
-10.0,1.5,0
-10.0,1.5,0
-10.0,3.5,0
-10.0,3.5,0
-10.0,4.5,0
-10.0,4.5,0
-10.0,5.5,0
-10.0,5.5,0
-10.0,6.5,0
-10.0,6.5,0
-10.0,7.5,0
-10.0,7.5,0
-10.0,8.5,0
-10.0,-0.5,0
-10.0,-0.5,0
-10.0,-1.5,0
-10.0,-1.5,0
-10.0,-2.5,0
-10.0,-2.5,0
-10.0,-3.5,0
-10.0,-3.5,0
-10.0,-4.5,0
-10.0,-4.5,0
-10.0,-5.5,0
-10.5,0.0,0
-10.5,0.0,0
-10.5,1.0,0
-10.5,1.0,0
-10.5,2.0,0
-10.5,2.0,0
-10.5,3.0,0
-10.5,3.0,0
-10.5,4.0,0
-10.5,4.0,0
-10.5,5.0,0
-10.5,5.0,0
-10.5,6.0,0
-10.5,6.0,0
-10.5,7.0,0
-10.5,7.0,0
-10.5,8.0,0
-10.5,-1.0,0
-10.5,-1.0,0
-10.5,-2.0,0
-10.5,-2.0,0
-10.5,-3.0,0
-10.5,-3.0,0
-10.5,-4.0,0
-10.5,-4.0,0
-11.0,0.5,0
-11.0,0.5,0
-11.0,1.5,0
-11.0,1.5,0
-11.0,2.5,0
-11.0,2.5,0
-11.0,3.5,0
-11.0,3.5,0
-11.0,4.5,0
-11.0,4.5,0
-11.0,5.5,0
-11.0,5.5,0
-11.0,6.5,0
-11.0,-0.5,0
-11.0,-0.5,0
-11.0,-1.5,0
-11.0,-1.5,0
-11.0,-2.5,0
-11.0,-2.5,0
-11.0,-3.5,0
-11.5,0.0,0
-11.5,0.0,0
-11.5,1.0,0
-11.5,1.0,0
-11.5,2.0,0
-11.5,2.0,0
-11.5,3.0,0
-11.5,3.0,0
-11.5,4.0,0
-11.5,4.0,0
-11.5,-1.0,0
-11.5,-1.0,0
-12.0,0.5,0
-12.0,1.5,0
-12.0,2.5,0
-12.0,3.5,0
-12.0,-0.5,0
0.0,-6.5,1
0.5,10.0,1
0.5,12.0,1
0.5,15.0,1
1.0,-6.5,1
1.5,1.0,1
1.5,5.0,1
1.5,5.0,1
1.5,6.0,1
1.5,6.0,1
1.5,8.0,1
1.5,8.0,1
1.5,9.0,1
1.5,9.0,1
1.5,12.0,1
1.5,13.0,1
1.5,13.0,1
1.5,14.0,1
1.5,15.0,1
1.5,-2.0,1
1.5,-6.0,1
1.5,-7.0,1
1.5,-7.0,1
1.5,-9.0,1
1.5,-9.0,1
1.5,-10.0,1
2.0,6.5,1
2.0,6.5,1
2.0,-5.5,1
2.0,-5.5,1
2.0,-6.5,1
2.0,-6.5,1
2.5,15.0,1
3.0,2.5,1
3.0,4.5,1
3.0,4.5,1
3.0,-0.5,1
3.0,-0.5,1
3.0,-1.5,1
3.0,-1.5,1
3.0,-6.5,1
3.5,1.0,1
4.0,1.5,1
4.0,-5.5,1
4.0,-5.5,1
5.0,-10.5,1
6.0,-5.5,1
6.0,-5.5,1
6.5,-10.0,1
6.5,-10.0,1
7.5,-9.0,1
8.5,-9.0,1
9.5,-8.0,1
10.0,7.5,1
10.0,7.5,1
10.5,-7.0,1
12.0,-2.5,1
12.5,-5.0,1
13.0,7.5,1
13.5,4.0,1
14.0,0.5,1
14.0,1.5,1
14.0,3.5,1
14.0,4.5,1
14.0,5.5,1
14.0,-0.5,1
14.0,-1.5,1
14.0,-2.5,1
-0.5,13.0,1
-0.5,15.0,1
-1.0,-9.5,1
-1.5,13.0,1
-2.5,13.0,1
-3.0,-3.5,1
-3.0,-3.5,1
-3.0,-5.5,1
-3.0,-7.5,1
-4.0,10.5,1
-6.0,-6.5,1
-9.0,-2.5,1
-9.0,-2.5,1
-9.0,-4.5,1
-9.0,-4.5,1
-10.0,2.5,1
-10.0,2.5,1
-10.5,-5.0,1
-11.0,-4.5,1
-11.5,5.0,1
-11.5,-2.0,1
-12.0,-1.5,1
0.0,-9.5,2
0.5,10.0,2
1.0,10.5,2
1.0,-0.5,2
1.0,-2.5,2
1.5,0.0,2
1.5,1.0,2
1.5,7.0,2
1.5,14.0,2
1.5,-1.0,2
1.5,-2.0,2
1.5,-10.0,2
1.5,-11.0,2
2.5,-11.0,2
3.0,-6.5,2
3.5,15.0,2
3.5,-11.0,2
4.0,14.5,2
4.5,-11.0,2
5.5,-11.0,2
6.5,14.0,2
6.5,-11.0,2
7.0,13.5,2
7.5,-9.0,2
7.5,-10.0,2
8.5,12.0,2
8.5,-9.0,2
8.5,-10.0,2
9.0,12.5,2
9.0,-9.5,2
9.5,12.0,2
9.5,-7.0,2
9.5,-8.0,2
9.5,-9.0,2
10.0,11.5,2
10.0,-8.5,2
10.5,-7.0,2
10.5,-8.0,2
11.0,10.5,2
11.0,-7.5,2
11.5,1.0,2
11.5,10.0,2
11.5,-7.0,2
12.0,1.5,2
12.0,9.5,2
12.0,-6.5,2
12.5,9.0,2
12.5,-5.0,2
12.5,-6.0,2
13.0,8.5,2
13.5,7.0,2
13.5,-4.0,2
14.0,6.5,2
-0.5,13.0,2
-1.0,14.5,2
-1.5,13.0,2
-1.5,15.0,2
-2.0,14.5,2
-2.5,13.0,2
-3.0,-5.5,2
-3.0,-7.5,2
-4.0,10.5,2
-4.5,14.0,2
-4.5,-11.0,2
-5.0,13.5,2
-5.0,-10.5,2
-6.5,13.0,2
-6.5,-10.0,2
-7.0,12.5,2
-7.0,-9.5,2
-7.5,12.0,2
-7.5,-9.0,2
-8.0,11.5,2
-8.0,-8.5,2
-8.5,11.0,2
-8.5,-8.0,2
-9.0,10.5,2
-9.0,-7.5,2
-9.5,10.0,2
-9.5,-7.0,2
-10.0,9.5,2
-10.0,-6.5,2
-11.0,7.5,2
-11.5,5.0,2
-11.5,6.0,2
-11.5,-2.0,2
-11.5,-3.0,2
-12.0,4.5,2
-12.0,5.5,2
-12.0,-2.5,2

-0.5,-2,0
-0.5,-3,0
-0.5,-4,0
-0.5,-5,0
-0.5,-6,0
-0.5,-7,0
-0.5,-8,0
-0.5,-9,0
-0.5,-10,0
-0.5,-11,0

